Oscillations in a Becker-D\"oring model with injection and depletion

We study the Becker-D\"oring bubblelator, a variant of the Becker-D\"oring coagulation-fragmentation system that models the growth of clusters by gain or loss of monomers. Motivated by models of gas evolution oscillators from physical chemistry, we incorporate injection of monomers and depletion of large clusters. For a wide range of physical rates, the Becker-D\"oring system itself exhibits a dynamic phase transition as mass density increases past a critical value. We connect the Becker-D\"oring bubblelator to a transport equation coupled with an integrodifferential equation for excess monomer density by formal asymptotics in the near-critical regime. For suitable injection/depletion rates, we argue that time-periodic solutions appear via a Hopf bifurcation. Numerics confirm that the generation and removal of large clusters can become desynchronized, leading to temporal oscillations associated with bursts of large-cluster nucleation.

==> BDoscillate-odd_beta3.csv <==
relerr	vartheta0	theta0	theta2	kappa0	kappa2	abshatL2	rehatg11
0.014605605420115745	0.2810081892243408	0.0023095723923133955	-0.4354818224333461	0.5353315584567535	-0.10887045560833652	2.9469675681029495	76.11248904322524
0.002728924926414428	0.034559428467212994	5.283502051406457e-7	-0.27019150894712535	0.12933685390295033	-0.06754787723678134	1.090794270528303	-728.1704994648238
0.0011055527079602157	0.022360089462984623	9.25869592417979e-8	-0.34140295922319147	0.11885374996428842	-0.08535073980579787	1.576195587461432	981.3150108462152
0.0005941258252763546	0.013255151823478811	1.1433902898984305e-8	-0.3313629819977089	0.08941878885416865	-0.08284074549942723	1.4823592504893763	-670.8179483223282
0.0003700454401556265	0.009326809866576248	2.802774565081748e-9	-0.3335459840240476	0.07537569841968268	-0.0833864960060119	1.5018671933452634	323.9645827457516
0.0002523838950819117	0.006961690326477848	8.699904338432103e-10	-0.3332157476812214	0.0650732466627615	-0.08330393692030535	1.4989152610951564	-126.62050068012552
0.00018305993719381098	0.005458629184714521	3.2884409307716926e-10	-0.33330648808677327	0.057633774030562586	-0.08332662202169332	1.499741676956094	42.91777649760479
0.00013881526862680212	0.004426681032631282	1.42222593107384e-10	-0.33330715359155066	0.05190101584416163	-0.08332678839788767	1.4997533982074116	-13.129710510890469
0.0001088663560243692	0.0036834575534189142	6.81833526570678e-11	-0.3333167282908138	0.04734503302486284	-0.08332918207270346	1.4998429403764362	3.71795643690494
8.765755184454448e-5	0.003127132186278837	3.541935368868514e-11	-0.33332108181417697	0.043623877937304115	-0.08333027045354424	1.4998842324143116	-0.9911355175795507
7.209089453637409e-5	0.002697978009341554	1.9624983299224832e-11	-0.33332426142917226	0.04052039400928035	-0.08333106535729307	1.4999142227531368	0.2517176566975758
6.0286267415325735e-5	0.002358717878259752	1.1464620127386271e-11	-0.3332957095975729	0.037887388870136575	-0.08332392739939322	1.4999343396984715	-0.06143640258846661
5.090749533467037e-5	0.002085038044782816	7.000218707511613e-12	-0.3333275567644369	0.03562174999100322	-0.08333188919110923	1.499948693731062	0.014505033876048401
0.0	0.001860630413271673	4.439112340899745e-12	-0.33333182459679495	0.03365034093143754	-0.08333295614919874	1.4999591336030178	-0.0033381219545844942
0.0	0.0016736267401486656	2.9059631200477687e-12	-0.33331396575753375	0.031914612383503946	-0.08332849143938344	1.4999669316065751	0.0007478029583580792
0.0	0.0015159753614156822	1.956249507330565e-12	-0.3334388299262417	0.030374350282104712	-0.08335970748156042	1.49997286528821	-0.00016404107257628198
0.0	0.0013816083107821245	1.3495700189326557e-12	-0.3294922070187034	0.02899705557023841	-0.08237305175467585	1.4999774602628944	3.530843241605908e-5
0.0	0.0012659802670850896	9.514005962148386e-13	-0.3388742609766194	0.02775717728023922	-0.08471856524415484	1.4999810744280095	-7.475268077428154e-6
0.0	0.0011656262939780664	6.837431937620657e-13	-0.2990391460690771	0.026634332460237636	-0.07475978651726928	1.4999839545667952	1.5482655726373196e-6
0.0	0.0010778637632582607	4.999322578201743e-13	-0.550251065542339	0.025612049998318596	-0.13756276638558476	1.4999862798808608	-3.306413418613374e-7


==> BDoscillate-resonance-transversality.csv <==
beta	abshatL21	abshatL22	abshatL23	abshatL24	abshatL25	abshatL26	abshatL27	abshatL28	abshatL29	rehatg111	rehatg112	rehatg113	rehatg114	rehatg115	rehatg116	rehatg117	rehatg118	rehatg119
0.0	1.4333159755751588	1.336394934333118	1.2077382568063546	1.0455447469996189	0.8485281367083685	0.6182525203928699	0.36588039337792116	0.1307048918623567	0.006592820184867346	1.0124033535171324	0.9625020341563674	0.8521895174009366	0.6917120577238092	0.4999999999999803	0.3041307215025019	0.13726247991134125	0.032289237889839735	0.000779385513311121
0.1	1.4746237688184252	1.4136763954765585	1.3152633426659008	1.1764974670430615	0.9937920162256472	0.7642985283315729	0.4914927553561399	0.20537785368211672	0.016347806197649924	1.1312781141881982	1.1356276951379005	1.0435907744133104	0.8708456259048558	0.6466363106759737	0.4082166107465189	0.19684069862351147	0.053434126353337	0.00202143119069738
0.2	1.5178081904121783	1.492800555979478	1.4237682905489195	1.308042213792263	1.1409967816870512	0.9164208943973592	0.6302881875212833	0.2994200919723177	0.034775305470805484	1.2638476383590667	1.3425259054728822	1.2708663000869713	1.0789974909998898	0.8147145454536411	0.5283309293613371	0.2684818713263036	0.08196105613123383	0.004500219036925672
0.3	1.5644408607522344	1.575024392362785	1.5335423553589795	1.4395049376198827	1.2885231531956614	1.0720100787917743	0.7791555441566433	0.41183065274908076	0.06573997644036189	1.4195176720963818	1.5952934566403059	1.5396476343516492	1.3172085777742786	1.003880566861119	0.6640487415472126	0.35213298268901283	0.11855632562533135	0.008908068422923878
0.4	1.616276771980405	1.6610234346189159	1.6442186830973102	1.5699366255674618	1.4348855437121728	1.2288252374432762	0.9351813526898796	0.54091439363943	0.11326904808670464	1.6143608536862244	1.9073362258678936	1.8534165292693083	1.585464930859376	1.2136979301937587	0.8150494677477828	0.4477148075367001	0.16375055892125115	0.016079056704061716
0.5	1.6751641646828892	1.7506599662439013	1.7549354066740552	1.698328719328043	1.5788280545021531	1.385020331023523	1.095774567557136	0.6845786345697029	0.18120953129519823	1.8753401872421085	2.289839033613476	2.213092169936973	1.8833119541424577	1.4439309850507465	0.9812012564110643	0.5551865036562296	0.2179619311368354	0.026959066645188642
0.6	1.7424807683059957	1.842949850236448	1.8646229010063706	1.8237853381533438	1.7193597458162972	1.539126730875662	1.2587169648847925	0.840565732121318	0.2729580014727578	2.2414091964700877	2.7480006831608526	2.6179477334296335	2.210470816618197	1.6946853963443507	1.1625879229304124	0.674581614906371	0.2815358237563449	0.04257457789681085
0.7000000000000001	1.8180365075083662	1.9363908951208864	1.9722734971187394	1.9456069503765647	1.8557427466859227	1.690013367015394	1.422166270430598	1.0066189929794394	0.3912834091693229	2.7498107201980453	3.2808578730366875	3.0670319253089287	2.567189717399037	1.9664388244734687	1.3595059854014708	0.8060259875726392	0.3547778382080402	0.06400480801123559
0.8	1.8995722886815738	2.0294458476988892	2.0770918195082344	2.063300403541522	1.9874577034940872	1.8368391004890638	1.584631918872752	1.180591241698359	0.5382390892675565	3.4123798262960685	3.8847121419052226	3.5601616805994456	2.954344368495198	2.2600182704236755	1.5724501436945317	0.9497450896541563	0.43797976124036303	0.09235948659667642
0.8999999999999999	1.9838673387223749	2.1208691806518614	2.1785282397641863	2.1765506841274442	2.114164290032823	1.9790051213580204	1.7449370392614099	1.3605089107879362	0.7151475973223032	4.214460228127371	4.556605175630318	4.098287995102496	3.373406178289685	2.5765624563482907	1.8020966683613977	1.1060655705274347	0.5314392654760755	0.12876286604916018
1.0	2.068161930595631	2.209801370716415	2.2762466899338034	2.285182105294525	2.235665091068262	2.116110906217908	1.9021754231299222	1.5446039879276088	0.9226381016011352	5.135186985269108	5.2959134557118075	4.683480536533646	3.826370680979371	2.917487114111838	2.049288767500256	1.2754140214203273	0.6354745176685658	0.17434356808460755
1.1	2.1506552445589517	2.295723047645552	2.370071832877219	2.3891230288825605	2.35187515616745	2.2479151382461775	2.0556687545308954	1.731324044429315	1.1607172058585578	6.161059588794776	6.104504254141382	5.318781305479922	4.315690696915459	3.2844590205100057	2.3150253011539816	1.45831468002477	0.7504348708664162	0.23022938317753935
1.2	2.2303589868507117	2.3783649092523382	2.459939906762426	2.488378309315627	2.4627969664806137	2.3743020101874643	2.2049269982324224	1.9193281572823129	1.428857517069021	7.287864275903375	6.986350794264141	6.008056418219358	4.844228354688645	3.6793793303676754	2.600453020462246	1.6553870676370854	0.8767086633155728	0.29754599741684074
1.3	2.3068191935829745	2.4576227423303645	2.545861330151624	2.583008938770256	2.56849992445229	2.4952528061225765	2.349613293040083	2.107474376935502	1.7260922862001362	8.518369826077612	7.9471037344872695	6.755888386530684	5.415226871913016	4.1043749920169255	2.9068620535621035	1.8673440921913054	1.0147289511274442	0.37741866965533316
1.4000000000000001	2.3798954939587054	2.5334934153683784	2.6278951651803846	2.673117139440306	2.669103548929547	2.6108223971564906	2.4895137475359865	2.294802659404319	2.051108146114832	9.85997773615965	8.993776673589865	7.567512793496721	6.032298852728436	4.5617967202252965	3.235684233592194	2.094990883073059	1.164977815165312	0.4709760194908008
1.5	2.4496172501614817	2.606032206791328	2.7061325383590917	2.758835149925239	2.7647637563092746	2.7211201218417522	2.6245119945864066	2.480515875974639	2.402330984482636	11.323206805092074	10.134557746411875	8.448791479885568	6.6994274198878525	5.05422220403755	3.5884938733835674	2.3392244708527135	1.3279897244636365	0.5793552519191826
1.6	2.516097177955623	2.675326702633171	2.780685999087258	2.8403165436587057	2.8556617566737748	2.826294462815783	2.754568084647376	2.6639605722131656	2.7780022565714795	12.920869060656976	11.37871973559663	9.406213158644736	7.420977171279164	5.584463536592505	3.967010648973361	2.6010343414190653	1.5043543125498902	0.7037083042074765
1.7000000000000002	2.579482522067513	2.7414815677382496	2.851682483675633	2.9177293500443047	2.941995164135173	2.92652093376444	2.8797011840665983	2.84460849071944	3.1762446405433646	14.667679777783189	12.736599547264015	10.446914249077038	8.201712807643863	6.155578141054165	4.373104322518465	2.8815038513076643	1.6947188264877837	0.8452085394449965
1.7999999999999998	2.639929344022081	2.804610281993655	2.9192584019750067	2.99125054827797	3.023971014881039	3.0219925967319754	2.9999755305757305	3.0220394257617893	3.595116993613607	16.580119933060004	14.219625460498872	11.578714961301849	9.046823992742056	6.770882697147802	4.808801099795264	3.1818124721849013	1.899790436317457	1.0050577245666377
1.9	2.6975901996175597	2.864830482769702	2.9835560120055336	3.0610616674902777	3.1018003267325147	3.1129128045278422	3.115489083706823	3.195925683392396	4.0326592164771355	18.67644468984188	15.840378061778226	12.810167422316107	9.961955541200442	7.4339697473238715	5.276291473437063	3.503238827156892	2.1203385396677588	1.184493119093771
2.0	2.7526092606425565	2.9222615519185102	3.044720602528692	3.1273453086916865	3.1756939827598547	3.1994896022979997	3.226364520785791	3.366018232468281	4.486927990586474	20.976779649881998	17.612676343426948	14.150613950107587	10.953242412314285	8.148726791429771	5.777939449744458	3.847164483673227	2.357197158114625	1.384794566347542
2.1	2.8051211112238317	2.97702301743194	3.1028982439966337	3.190282445536702	3.245859661468406	3.2819315765672563	3.3327419745052755	3.5321345162284787	4.956024509744947	23.503274027647127	19.5516840313771	15.610254444042614	12.027349257459075	8.91935777541853	6.316293095263502	4.215078473677093	2.6112674946325027	1.6072915355260486
2.2	2.8552512345676404	3.0292335504022074	3.158233997741273	3.2500503546140784	3.312499611698403	3.3604447703546727	3.4347733672444622	3.694147827377076	5.4381153567316	26.28029497470269	21.674033634678615	17.200222459896878	13.19151445994929	9.750406952496222	6.894096370771381	4.608582519233445	2.8835207023940983	1.853370076667226
2.3000000000000003	2.9031170716916472	3.0790101642799237	3.210870484882206	3.306821133490875	3.3758091045705183	3.435230460830074	3.532617929386975	3.8519781151546963	5.931447626067266	29.334655522331936	23.997967177770263	18.932669947619804	14.453598745327149	10.646785151324565	7.514302246254008	5.02939694998542	3.17500090194828	2.124479704834309
2.4	2.948829137516581	3.12646766673046	3.260946776478375	3.360760610230295	3.435975400819657	3.506483603003041	3.6264387220078267	4.005584078743275	6.43435929951173	32.69587327095358	26.543493543311833	20.820860918213913	15.822138545087599	11.613798530627674	8.18008711214608	5.479367306835278	3.486828474865879	2.4221402226980353
2.5	2.9924919811619555	3.171717996565267	3.3085975574565394	3.412027635349173	3.4931771239627842	3.5743917752045156	3.716399939200315	4.154956399787587	6.945285769207617	36.3964594366896	29.33256301972292	22.879274520046522	17.30640437997472	12.657179936504349	8.894866520563253	5.960471633916364	3.820203656464924	2.7479485101182437
2.6	3.034204930726815	3.2148698662198867	3.3539525227547466	3.460773651547205	3.5475839410892385	3.639134526049548	3.802664848963433	4.300111975828075	7.462763281614978	40.472239684194605	32.389260115458605	25.123718173650122	18.91646459851228	13.783123010538622	9.662312306328086	6.474828468122159	4.176410445313355	3.103585314407248
2.7	3.074062637213836	3.256028382888306	3.397135968453298	3.507142483288452	3.599356473035681	3.7008830138791327	3.885394241256848	4.4410890189687855	7.985429962071938	44.96270901736126	35.74001606060331	27.571451556311636	20.66325486793783	14.998319225332732	10.486371151932753	7.02470554216259	4.556820847594601	3.4908220786287303
2.8000000000000003	3.112155457491651	3.295294798058854	3.438266544032693	3.5512702950677686	3.6486463734917467	3.7597998687325793	3.9647452771564176	4.577942908723054	8.512024969663338	49.91142384599307	39.41384271723995	30.241322355943073	22.55865387203693	16.30999805070794	11.37128467372685	7.612529223388984	4.962899471106586	3.911527846998711
2.9	3.1485696851486464	3.3327662014795654	3.4774571350771217	3.5932856765064196	3.695596530050237	3.8160392186817633	4.040870656091101	4.710742691028257	9.041386258449522	55.36643493852596	43.44258989246667	33.1539148361354	24.615565726159417	17.72597047954392	12.321611118985226	8.24089471651466	5.396208484236488	4.3676762868969545
3.0	3.18338787497329	3.3685356256544337	3.5148148493704365	3.6333098203492287	3.740341350526203	3.8697468359461866	4.113918034611414	4.839568130096439	9.572447264101545	61.38076551335442	47.86122831079246	36.33171237656123	26.848009675893646	19.254676167813084	13.342248775433236	8.912577063977436	5.858412957035749	4.861352866689466
3.1	3.2166888073941364	3.402691763866839	3.5504410831905107	3.671456766346074	3.783007106258785	3.921060368080754	4.184029642789987	4.96450723397292	10.104232906788512	68.01293925651837	52.708160768851016	39.799275278982705	29.271217703871823	20.90523446939073	14.43846120655638	9.630542983073381	6.351286600479588	5.394762227865721
3.2	3.2485475962423	3.435319104142147	3.584431648307393	3.7078336898240916	3.8237123108859197	3.9701096275772776	4.251342054876423	5.085654183687952	10.635855071452898	75.32756360718935	58.0255642740284	43.58343526202441	31.901740730121055	22.68749967317297	15.615904437822449	10.397963584259033	6.876717922621795	5.970235789150702
3.3000000000000003	3.2790359596209844	3.4664978579740255	3.6168769435516595	3.742541218504954	3.862568118420324	4.0170169195729315	4.315986079634272	5.203107605528229	11.166507798060103	83.39597424229844	63.859766266264195	47.713508209962484	34.75756415617189	24.61212077827443	16.880656230977014	11.21822802021995	7.436716821069355	6.590239619404322
3.4000000000000004	3.308222173591616	3.4963041805030595	3.64786215779796	3.775673764946526	3.899678728586993	4.06189739300139	4.378086742774289	5.316969134233552	11.695462323958449	92.29694733222726	70.2616583442755	52.221526894067146	37.858233572577575	26.690606172991025	18.239247596024644	12.09495812050885	8.033421633055092	7.257382615365115
3.5	3.3361712017476086	3.5248101827184004	3.677467493795331	3.8073198650555264	3.935141790587704	4.104859399241539	4.437763339504755	5.427342225403077	12.222062093217506	102.11748684230056	77.28715126837272	57.14249555137327	41.22499152436871	28.935393615049882	19.698696703454765	13.032024071822754	8.669106665992446	7.974425019689948
3.5999999999999996	3.3629447946622943	3.5520840925518433	3.705768404470558	3.8375625155569915	3.969048798939451	4.14600486055005	4.495129539550483	5.534331171174539	12.745717820293127	112.95369492998248	84.99767539618838	62.51466838686937	44.880926309895656	31.359925944788152	21.266545372930658	14.03356120937749	9.346190233402444	8.74428731432095
3.7	3.388601594856704	3.578190372578894	3.732835835164631	3.866479505229137	4.001485476939782	4.185429627441466	4.550293530901824	5.638040299672421	13.265902674116372	124.91173434464501	93.46073112926837	68.37985426275324	48.8511338762933	33.978732999510534	22.950898329078328	15.103987990388866	10.067243223059782	9.570059523999536
3.8	3.4131972470498684	3.603189997608805	3.758736466826756	3.894143736213863	4.032532144766762	4.223223831338682	4.6033581912522035	5.738573319147127	13.782147629140345	138.10889268529706	102.75049441200612	74.78375005445275	53.162893970093464	36.80752023671557	24.760465430316646	16.24802522643573	10.834998226269478	10.455010964753933
3.9000000000000004	3.436784512805204	3.6271403787832606	3.783532956281478	3.920623532877063	4.062264070323342	4.259472224988445	4.65442127832475	5.836032788811644	14.294037016199246	152.67475942364314	112.94848283444581	81.7763053894603	57.84586180510154	39.86326461642113	26.70460709301366	17.470716657508106	11.652359259345285	11.402600472408245
4.0	3.4594133521492973	3.650095744217734	3.8072841727894455	3.9459829365884618	4.090751801762967	4.29425450922321	4.703575632482408	5.930519695438101	14.801204294432914	168.752527761796	124.14428845201286	89.4121217436869	62.93227662235375	43.16431833871812	28.793383150673147	18.777450956865046	12.522412108034143	12.41648714660483
4.1	3.4811311882986113	3.6721072827912327	3.8300454174115175	3.9702819854497533	4.118061481251582	4.327645644810104	4.750909386155398	6.022133118808237	15.30332805668474	186.50043468670313	136.4363840536188	97.75088915335213	68.45718863960148	46.73052108233421	31.037605406542017	20.173985262490067	13.44843536527335	13.500541646474698
4.2	3.501982847497694	3.6932231865551346	3.8518686523909906	3.993576978678749	4.144255139937771	4.359716148377308	4.796506176080104	6.110969971672476	15.800128273924232	206.09335401135263	149.93301029064554	106.8578641105821	74.45870602129636	50.58332144364224	33.4488941580188	21.666470337979135	14.433912056392309	14.658858074945128
4.3	3.522010677460107	3.7134889081475175	3.872802701568704	4.015920725284697	4.1693909747019955	4.390532372489447	4.840445354996073	6.197124802056614	16.2913627790142	227.72455877742289	164.75315182970238	116.8043925507337	80.97826364547592	54.745908333612796	36.03973899272692	23.26147747315931	15.482542176769957	15.895766489713044
4.4	3.541254848809093	3.732947317130721	3.8928934479401676	4.037362777595845	4.193523606668886	4.420156769999266	4.882802200555228	6.280689647613159	16.77682398622672	251.60767114928433	181.02761151866463	127.66848221173915	88.06091560221007	59.243353153050094	38.823564179165906	24.966027242663365	16.598255891660873	17.21584608015168
4.5	3.559753325733457	3.7516387259087947	3.91218402841018	4.057949649793276	4.216704322874841	4.448648142082784	4.923648120420856	6.36175393329445	17.25633584003426	277.9788198741551	198.9001924664129	139.5354290536186	95.75565353093832	64.10276363446312	41.81479899961785	26.787620249107686	17.78522759830219	18.623939050823232
4.6000000000000005	3.5775420140016867	3.7696013070958374	3.9307149986518826	4.077725022418696	4.2389813013687	4.476061871649003	4.963050849986574	6.4404044049662375	17.729750984664026	307.0990275382433	218.52899894037884	152.4985028732337	104.11575309175167	69.35345031255649	45.02895339963531	28.734269986504433	19.047890869241893	20.125165253871156
4.699999999999999	3.594654835509306	3.786870856659589	3.948524506488172	4.096729932698415	4.260399821294416	4.502450141842361	5.001074644679098	6.516725092720024	18.19694814451148	339.2568522365173	240.0878680915791	166.65969773894645	113.19915107050541	75.02710666507595	48.48269935704451	30.814537969089308	20.390954329349537	21.724937614326386
4.8	3.6111239817526037	3.8034812998160175	3.965648445722418	4.115002952275882	4.281002457508874	4.527862140532373	5.037780464235971	6.590797298608754	18.657829704634057	374.77131091954413	263.7679457354079	182.13055340648916	123.06885584063986	81.15800405207581	52.193958404227736	33.03757128095356	21.819418523081325	23.428978394305013
4.9	3.626979792094791	3.819464537484977	3.982120602278758	4.132580352472244	4.300829262268561	4.5523442519377335	5.073226149316305	6.66269960435186	19.112319480062688	413.99511461241696	289.7794207588601	199.03305446517248	133.79339414758888	87.78320267520003	56.1819957705611	35.41314271274367	23.33859383142452	25.24333634417851
5.0	3.6422509997250905	3.8348506953408976	3.9979727905282756	4.1494962585301245	4.319917933804304	4.575940234581317	5.107466590235445	6.732507895251969	19.560360662497427	457.31824894929423	318.35343420452466	217.50061460793688	145.4472974464207	94.94277987983202	60.467521647552196	37.951693663319496	24.954119502516487	27.174404791090453
5.1	3.6569648249519133	3.849668221315084	4.013234980941976	4.165782792227552	4.338303972896274	4.598691388486783	5.140553889401857	6.800295397156364	20.001913932992224	505.1719370664768	349.74418071203354	237.67915412472934	158.1116313119277	102.68007723269288	65.07280011758127	40.6643799966568	26.67198386365835	29.22894071763953
5.2	3.671146911630735	3.8639438999994096	4.0279354192391095	4.181470205043127	4.356020828855491	4.620636711483525	5.17253750491022	6.866132723798918	20.43695572948302	558.0330258855716	384.23122179429606	259.72827949259306	171.87457175424515	111.04196792624334	70.02176632846627	43.56312105754899	28.498545786930094	31.414084886184856
5.300000000000001	3.6848216393144466	3.8777030964278887	4.0421007394971085	4.196587001570624	4.373100033798401	4.641813043327948	5.203464410512399	6.930087932283346	20.865476658338515	616.4288412380093	422.122032405858	283.82257478327637	186.83203261702516	120.07914618999015	75.3401525404852	46.660652063818546	30.440557485162515	33.7373830670426
5.4	3.698012048815912	3.8909697517185022	4.055756058063842	4.211160054683375	4.389571328541487	4.662255201790162	5.233379221398878	6.992226584830041	21.28748003952255	680.9425621830462	463.754804442684	310.1530155392502	203.08834860616233	129.8464405281898	81.05562372036914	49.97058010788772	32.505188719852804	36.20680843183178
5.5	3.710739956568757	3.9037664865609996	4.068925089994819	4.225214711675727	4.405462779522485	4.681996108821876	5.2623243274331815	7.0526118152152435	21.702980575523675	752.2191702851205	509.50153321750906	338.92851678675424	220.75701890603648	140.4031527544648	87.19792340825258	53.50744401674651	34.700052507719185	38.830785176423134
5.6000000000000005	3.723026025019597	3.9161146872226986	4.081630218992602	4.238774893534319	4.420800886295061	4.701066908243785	5.2903400155368185	7.11130439859036	22.11200313465148	830.9720356646395	559.771415605021	370.3776279710879	239.961516782197	151.81342495747595	93.79903063900542	57.2867783366454	37.03323241800674	41.61821344131349
5.699999999999999	3.734889829585611	3.9280345799162126	4.0938925916160605	4.251863186979225	4.435610682510191	4.719497075117568	5.317464585495559	7.168362823594501	22.514581639840976	917.9902082593148	615.0145914727452	404.7503888226993	260.8361710528706	164.14663670899353	100.89332875905681	61.32518172796067	39.51331155840112	44.5784956008424
5.8	3.7463499214081764	3.9395453013078785	4.10573219340198	4.264500930032393	4.449915829325423	4.737314521106287	5.343734459252013	7.223843365845458	22.91075805479642	1014.1464901523893	675.7262632321131	442.32036150337626	283.52712583801497	177.4778350170899	108.5177870440535	65.64039006810667	42.14940335351204	47.72156399646406
5.8999999999999995	3.7574238866809564	3.9506649647009966	4.117167921634477	4.276708291498001	4.463738702299483	4.754545684843959	5.369184284126858	7.277800162075036	23.300581459581768	1120.4063730013063	742.4512318942566	483.38685585178024	308.19338556833793	191.88819974006094	116.71215609186902	70.25135539239602	44.95118422635799	51.05791019330303
6.0	3.768128402421796	3.961410721944034	4.128217653252881	4.2885043451078655	4.477100472171075	4.771215624903795	5.393847029425691	7.330285284287248	23.68410720855326	1237.8379336773637	815.7888919244333	528.2773661581733	335.00795286193704	207.46554738672603	125.51917803996021	75.17832617605816	47.92892830017082	54.5986158434661
6.1	3.778479288868046	3.971798821274134	4.1388983080419495	4.29990713775058	4.490021179977647	4.787348101982769	5.417754078732912	7.381348814074914	24.061396163885668	1367.6227912856057	896.3987315019615	577.3502396643131	364.1590675575802	224.3048764985989	134.98481273621724	80.44294167139415	51.09354424518309	58.355385244108085
6.2	3.788491559025771	3.981844661723563	4.149225907812966	4.310933753966495	4.502519806944743	4.8029656564525345	5.44093531596447	7.43103891254059	24.43251399847996	1511.068239883256	985.0063895439268	630.99759891974	395.85155593639456	242.50895804855244	145.15848107880626	86.06832392417114	54.45661440250176	62.340579682909
6.3	3.7981794646049467	3.9915628433896275	4.159215631010401	4.321600375118989	4.514614339555206	4.818089680929638	5.463419206538487	7.4794018968428535	24.79753056249676	1669.6206835727194	1082.410326089867	689.6485422475171	430.30829997303726	262.1889745919916	156.09332683341282	92.07918067307466	58.030436326122135	66.56725366875762
6.4	3.8075565397830595	4.000967215028411	4.168881864122276	4.331922334921165	4.526321830157551	4.832740487839715	5.4852328737946	7.526482306776455	25.156519307383657	1844.880514344474	1189.4891684189342	753.7726488981602	467.7718373397248	283.4652122122861	167.84649833636163	98.50191443446487	61.8280668919365	71.04919315060752
6.5	3.816635642049327	4.010070918346042	4.178238249454214	4.341914171052166	4.537658453447705	4.846937372720493	5.506402171331342	7.5723229736651625	25.509556768160333	2038.6185882299917	1307.209801637422	823.8838180202055	508.506103848025	306.4678096392139	180.47945159980605	105.36473911588406	65.86336913256692	75.80095583311639
6.6000000000000005	3.8254289905986845	4.018886429459867	4.187297729725051	4.351589673264287	4.548639559119978	4.860698673332099	5.526951750820501	7.616965087789027	25.856722082432796	2252.794472157683	1436.636279491739	900.5444733707168	552.7983310614401	331.3375692837485	194.058276451227	112.69780467875457	70.15106196640286	80.83791370356332
6.7	3.833948202374968	4.027425597690504	4.196072589678754	4.360961928220949	4.559279720961638	4.874041824935729	5.54690512610784	7.660448262860076	26.19809657030894	2489.5766525660392	1578.9396388987743	984.3701687529615	600.9611129541504	358.22683532737256	208.6540474642889	120.53333040717874	74.70677299970303	86.176297890732
6.800000000000001	3.8422043259083076	4.035699681846795	4.2045744949254695	4.370043361306675	4.569592782648086	4.886983411991349	5.566284732647088	7.702810598821069	26.53376334305334	2751.364917513063	1735.4087102148005	1076.0346325278738	653.3346567365861	387.3004444320251	224.3432015729331	128.9057473787567	79.54709459178412	91.83324598302792
6.8999999999999995	3.8502078730877782	4.043719384192853	4.2128145282136975	4.378845775620652	4.57959190048157	4.899539216521946	5.585111986050811	7.7440887425093505	26.86380695396365	3040.815146957839	1907.4620246672343	1176.2752932282674	710.289234325848	418.7367551005765	241.20794440458099	137.85185077491386	84.68964338504074	97.82685193994165
7.0	3.8579688490026385	4.051494882246691	4.220803223322273	4.387380388395311	4.589289583300441	4.911724263379156	5.603407333557458	7.784317946354849	27.18831308257068	3360.8667713073537	2096.660930741176	1285.8993323424747	772.2278524185242	452.7287622199857	259.33668752556446	147.41096271262828	90.15312351411144	104.17621873868907
7.1	3.8654967799681317	4.059035858572241	4.228550596744752	4.395657864996198	4.598697729769121	4.923552865462227	5.621190305880118	7.823532125044483	27.507368250009552	3714.773186522949	2304.7240427426	1405.7903147601164	839.5891607365237	489.4853038638121	278.824518958568	157.6251063267798	95.95739372177164	110.90151390432092
7.199999999999999	3.872800739886161	4.066351528690638	4.236066177323118	4.4036883507024625	4.607827663240503	4.935038651214504	5.6384795631372	7.861763909189586	27.82105956284078	4106.135445320049	2533.543157363536	1536.9154522269318	912.8506197745301	529.2323680207288	299.7737095134132	168.53919188307384	102.1235386232546	118.0240280817031
7.3	3.879889334412803	4.073450667238788	4.243359033973059	4.4114815004184385	4.616690164364736	4.946194621727965	5.655292941454025	7.899044699680929	28.129474482831004	4538.939578655056	2785.200787969229	1680.333560475539	992.5319512944958	572.2145075548339	322.2942576669989	180.20121575559938	108.67394437573535	125.56623681439048
7.4	3.886770886303429	4.08034160446625	4.250437801646472	4.419046506462978	4.625295501603331	4.957033171194859	5.6716474939373205	7.935404716373497	28.432700610108064	5017.597940109823	3061.9894816501883	1837.2037765344164	1079.1988969020063	618.6963723964067	346.504475937906	192.66247316101303	115.63237902557837	133.55186570558172
7.5	3.8934532550607126	4.0870323612274575	4.257310705574351	4.426392124571257	4.633653459794837	4.967566123616836	5.687559530777055	7.970873046993114	28.730825549721224	5546.995008384538	3366.4331009754883	2008.7951091139614	1173.467312317292	668.9643687125322	372.53162192696976	205.97778560338358	123.02407782292117	142.00595914545272
7.6	3.899943856408223	4.093530502680679	4.263985584052925	4.433526698234641	4.641773366907947	4.977804763546128	5.703044656800397	8.005477693674903	29.023936643326845	6132.538130346327	3701.31027101326	2196.4969019831906	1276.0076274366452	723.3284556199166	400.5125774383357	220.20574405002716	130.87583381110284	150.95495279930574
7.7	3.90624988539222	4.099843270339887	4.27046990984276	4.440458181535364	4.649664119108982	4.987759864943857	5.7181178069037575	8.039245617630074	29.312120924863375	6780.213739457604	4069.6802127263168	2401.83029794212	1387.5497049878024	782.1240908788682	430.5945790110951	235.4089689296168	139.21609401729208	160.42675006150472
7.800000000000001	3.912378171830055	4.105977573137223	4.27677081000671	4.447194160368144	4.6573342042620185	4.997441718282408	5.732793279490313	8.072202781973314	29.595464937987167	7496.649642490006	4474.911206502951	2626.4607994283856	1508.8881335335143	845.7143380124126	462.9360059193807	251.6543881198165	148.0750615926508	170.45080269134527
7.9	3.9183352380519447	4.111940005261769	4.282895084757064	4.45374187257972	4.664791723971387	5.006860156811867	5.747084768033001	8.10437419275528	29.87405463019829	8289.184031835188	4920.711954563609	2872.212031045975	1640.887993796935	914.4921481572746	497.7072246314915	269.01353417288453	157.4848042668013	181.05819585876478
8.0	3.924127273720331	4.117736862920075	4.288849225029438	4.460108226920715	4.6720444142678526	5.016024577296233	5.761005390877512	8.13578393825823	30.14797525015936	9165.941952146135	5411.166138530749	3141.0808194438896	1784.491140789056	988.8828313962024	535.0915158833815	287.5628621145748	167.47936951262366	192.28173784022025
8.100000000000001	3.9297603159385814	4.123374160089472	4.294639429003761	4.466299820317745	4.67909966503157	5.024943967332424	5.774567719393907	8.166455226622348	30.41731125730684	10135.920029247724	5950.7704988277765	3435.2537170956475	1940.7230480451415	1069.3467331891475	575.2859932384916	307.38408924465693	178.0949068334254	204.15605461808377
8.2	3.9352400162139114	4.128857643330041	4.300271617622161	4.472322954667031	4.685964538415685	5.033626923334951	5.787783804578026	8.196410421871661	30.682146242628836	11209.080357092984	6544.4767960772515	3757.1251087250434	2110.7002644467775	1156.3821330599558	618.5027569797049	328.5645584667552	189.36979761517185	216.71768965077342
8.299999999999999	3.940571818657473	4.134192805716347	4.30575144917062	4.478183652330565	4.692645785104454	5.04208167128069	5.800665202196856	8.225671078407082	30.942562861180022	12396.454535956642	7197.738051615548	4109.31705249822	2295.6385386539255	1250.5283840472298	664.9699603776563	351.1976267816542	201.34479301234202	230.00520909944922
8.4	3.9457609314768862	4.139384899946178	4.311084332986828	4.483887670751405	4.699149862214962	5.050316085492363	5.813222996564966	8.254257974027778	31.19864276419129	13710.258963088534	7916.559504991688	4494.7010227712835	2496.861671129246	1352.3693129918754	714.9330509256287	375.383080691961	214.0631603656201	244.0593127836625
8.5	3.950812338908397	4.144438950679835	4.3162754423520795	4.489440516195338	4.7054829466843335	5.058337706335771	5.825467823033092	8.282191141537764	31.450466562696825	15164.02259687558	8707.554771259713	4916.421737265566	2715.81115914413	1462.5369033830807	768.6560864877109	401.2275803878271	227.57083867783814	258.922951240594
8.6	3.955730812468144	4.149359766159867	4.321329726621396	4.4948474566771495	4.711650950431981	5.066153756900393	5.837409889264399	8.309489898991613	31.698113770928696	16772.72854845195	9578.007730444006	5377.923269186998	2954.0567060485487	1581.7152843792119	826.423151966764	428.84513471360617	241.91660371561295	274.64144913652
8.7	3.960520963498192	4.154151949157861	4.326251922642057	4.500113534125654	4.717659533619912	5.07377115872862	5.849058995369852	8.336172878631928	31.94166277295151	18552.971002083093	10535.940736225637	5882.977664152502	3213.307672517789	1710.6450514922262	888.5398841944639	458.3576090547499	257.15224332543073	291.2626354397319
8.8	3.9651870855400806	4.158819907291544	4.331046565507196	4.505243575837618	4.723514117311051	5.081196546086185	5.860424552969505	8.362258054571146	32.181190791914595	20523.129129143803	11590.189791199939	6435.716303007314	3495.42555449507	1850.1279466288988	955.335113337996	489.89526843328844	273.3327436034373	308.83698069779604
8.9	3.96973341511166	4.163367891922821	4.335717998687536	4.51024220526731	4.7292198953984075	5.088436282260639	5.871515603242908	8.387762769270436	32.41677386487469	22703.55984183127	12750.487402567427	7040.664274888813	3802.4375801948104	2001.0319274511962	1027.162629757283	523.5973582597431	290.5164865895519	327.41774181024283
9.0	3.9741639731771157	4.167799890722218	4.340270383581611	4.515113852194507	4.734781845851944	5.095496469307026	5.882340834027704	8.412703758867393	32.648486822600226	25116.811433886913	14027.553905480665	7702.778050423682	4136.551526862479	2164.296658613976	1104.4030859331	559.6127253599296	308.7654602009598	347.06111470504294
9.1	3.978482615419735	4.1721198111364055	4.344707708521482	4.519862762311407	4.7402047409465515	5.10238296333916	5.892908596022259	8.437097177403368	32.87640327391962	27787.860378705373	15433.19812219097	8427.486772938437	4500.171867079659	2340.9394600396345	1187.4660438268513	598.1004820777896	328.1454811640857	367.82639534913585
9.200000000000001	3.9826930402095644	4.176331372093358	4.349033797268715	4.524493006265178	4.74549315887258	5.109101383817411	5.903226918144059	8.460958619998795	33.10059559416261	30744.373802684797	16980.428314411965	9220.737516276324	4895.917364308836	2532.0617504257384	1276.7921788293959	639.2307164505369	348.726431751275	389.7761495469689
9.3	3.9867987961348663	4.180438140819258	4.353252317032716	4.5290084881910975	4.75065149067538	5.115657127652088	5.913303522092827	8.484303145023478	33.32113491730761	34017.00042617871	18683.57448475713	10089.044891496229	5326.640248184887	2738.856027346356	1372.8556523143573	683.1852516615811	370.5825111785829	412.97639200546416
9.399999999999999	3.990803289123842	4.184443540129968	4.3573667860415295	4.53341295376832	4.755683950919939	5.122055377748312	5.923145836163763	8.507145295317638	33.538091131470416	37639.693068955705	20558.423191756556	11039.545421677538	5795.447111845061	2962.613428778165	1476.1666657360777	730.1584582001148	393.792502574266	437.49677517008314
9.5	3.9947097891812047	4.188350855321979	4.361380580693033	4.537709997828169	4.760594585680064	5.12830111349358	5.932761008353843	8.52949911844321	33.751532877387916	41650.066154860564	22622.36616274473	12080.057144584029	6305.721686442012	3204.731924638774	1587.2742102072823	780.3581223956056	418.44005648405243	463.4107883638725
9.6	3.998521436762759	4.192163240687516	4.365296942312541	4.541903071544608	4.765387282994271	5.1343991202017545	5.9421559188011335	8.55137818615004	33.96152754958317	46089.792025154355	24894.564121112042	13219.144947393432	6861.149662004147	3466.725190997191	1706.7690265648207	834.0063752512758	444.6139919394526	490.7959677905089
9.7	4.002241248809506	4.195883725676639	4.369118983541051	4.5459954892188765	4.7700657695018736	5.14035399805436	5.951337191595028	8.572795612924901	34.16814129992112	51005.04028573364	27396.127390217458	14466.192186466025	7465.745739096517	3750.232224030991	1835.2867920867734	891.3406857747129	472.4086161790459	519.7341179927807
9.8	4.005872124461493	4.199515220727601	4.372849694376893	4.549990434727425	4.774633635654016	5.146170170569114	5.960311205992441	8.593764073773805	34.37143904329193	56446.96487466839	30150.31499711363	15831.479198624036	8123.883112404083	4057.0277555893445	1973.5115512686712	952.6149232964315	501.92406418054304	550.3115453901075
9.9	4.0094168504702745	4.203060522785623	4.376491947891748	4.553890967582242	4.779094329010666	5.151851892623874	5.969084107073397	8.614295821239683	34.571484465071165	62472.244048185414	33182.75417672856	17326.26936908791	8840.325605550377	4389.033537409181	2122.179409407705	1018.1004935811063	533.2666592333132	582.6193045526537
10.0	4.012878106327686	4.206522321576653	4.380048505640768	4.557700028689396	4.783451164427883	5.157403258062129	5.977661815867247	8.634402701652427	34.76834003093118	69143.67905092597	36521.68237290444	18962.903485599265	9620.262696289497	4748.330566655429	2282.0825091878814	1088.0875538714376	566.5492958577603	616.7534579053629


==> BDoscillate-theta-kappa.csv <==
beta	theta0_1	theta2_1	theta0_2	theta2_2	theta0_3	theta2_3	theta0_4	theta2_4	theta0_5	theta2_5	theta0_6	theta2_6	theta0_7	theta2_7	theta0_8	theta2_8	theta0_9	theta2_9	kappa0_1	kappa2_1	kappa0_2	kappa2_2	kappa0_3	kappa2_3	kappa0_4	kappa2_4	kappa0_5	kappa2_5	kappa0_6	kappa2_6	kappa0_7	kappa2_7	kappa0_8	kappa2_8	kappa0_9	kappa2_9
0.0	0.020161662305328492	-0.03493711445964936	0.07486070790992863	-0.041683811573337615	0.16490457254872953	-0.04833861197683241	0.2996577522104077	-0.055183812059379486	0.499999999638594	-0.062499999989967275	0.8102761775637972	-0.0705988043888799	1.3358890788000157	-0.07985063405849226	2.3947246751951985	-0.09068128726711569	5.578105916649173	-0.10345092609723922	0.12729572591863444	-0.05998951714279284	0.23039756831567257	-0.06481841884093227	0.32364344648997284	-0.07019091944894157	0.412443512471436	-0.07628559051058673	0.49999999963859393	-0.08333333332832238	0.5887001024297219	-0.0916508906211826	0.6806694833502763	-0.10169334233787021	0.7780932140258691	-0.11412685281521258	0.8834851836794637	-0.12987466881708926
0.1	0.020863828237243764	-0.0419211276871677	0.07542774734203257	-0.05023729078517724	0.16280136185064603	-0.05794435949400898	0.29139664194870546	-0.06552208686583735	0.48103351715544057	-0.07338185645254819	0.7741027580114955	-0.08191118555521033	1.2713913465085827	-0.09150253504246073	2.2767756717014165	-0.1025437234794162	5.311310069995298	-0.11533471236149934	0.15412826924334527	-0.06170735579841378	0.26392959777330505	-0.06718699670715823	0.359071970026463	-0.07302001527574717	0.447278911736894	-0.079415804621696	0.5325803439701349	-0.08662084661888353	0.6176832972504595	-0.09494650079777106	0.7047805296689247	-0.10480794050693917	0.7959531824037808	-0.11676713233596653	0.8934554123561722	-0.13154860978197314
0.2	0.021794729659644328	-0.04983345774572034	0.07600883553961832	-0.05980389823328072	0.16004337128512897	-0.0683853896529931	0.2818143850376111	-0.076464262778069	0.4604835139812424	-0.08466785612105496	0.7367861790896814	-0.093473178677375	1.207201135780304	-0.10328126194070558	2.1622501653673134	-0.1144370655719793	5.055816600175583	-0.1272085525447954	0.18209572270091243	-0.06357398972908464	0.29675316564021154	-0.06970562586237901	0.39223689273467277	-0.07589844376376481	0.47878400421032735	-0.08246467502531611	0.5612738509405277	-0.08970760710260398	0.6427008041289662	-0.09795055030273071	0.7252870514436217	-0.10757519380329701	0.8109865503320863	-0.11905333407132988	0.9017923089471568	-0.13296199607883424
0.3	0.022980890895968217	-0.058866130268382076	0.07644040560876693	-0.07041441381531074	0.15642816441565618	-0.0795499774098988	0.27093964970529644	-0.08786829141567312	0.4387273608022123	-0.0962431167940504	0.6989851070109394	-0.1052064227040429	1.1440581508736498	-0.11513877558950407	2.0516824397267595	-0.12634133654797555	4.811526767016668	-0.1390720990476803	0.21116793039503598	-0.0656483551375797	0.32862073590943963	-0.07238009665476222	0.4229759189486886	-0.0787838323439789	0.5070762168153691	-0.08538792517751952	0.5864938858521371	-0.09257592410309773	0.6643702297588426	-0.10067796829022174	0.7428728636417242	-0.11003678663714493	0.8237927663883261	-0.12104470121113999	0.9088637733989294	-0.1341695128171792
0.4	0.02443055140417121	-0.06927309339059842	0.07650979819355701	-0.08201306866000113	0.15183642402932962	-0.09127459364064089	0.2589429763288245	-0.09959889057280122	0.416203407146997	-0.10801841604326988	0.6612754170135439	-0.11705418070780096	1.0825055586846468	-0.12704150083065135	1.945387013733192	-0.138244473873973	4.578212712282281	-0.15092584835869755	0.24130705928033716	-0.06800657843164533	0.3591836859367352	-0.07518459388501139	0.45115163033264105	-0.08161719635676404	0.5323377504921271	-0.08814904261961305	0.6086587905385279	-0.09522148581426394	0.6832262343841954	-0.10314980318601578	0.7580775391651989	-0.1122309766796986	0.8348187267864862	-0.12278951809925906	0.9149356476075862	-0.13521197452730016
0.5	0.026097439929308585	-0.08132743533023903	0.07599452965595278	-0.09441401886658216	0.14627143153008043	-0.10337959342135648	0.24609264740291606	-0.11154738093982075	0.3933405687175198	-0.1199293611580225	0.6241217145620856	-0.12897558032046375	1.0229222472875015	-0.13896616288107405	1.8435242845566173	-0.15013951617145263	4.3555684606531315	-0.16277063057149455	0.2723173212294073	-0.07072821219274385	0.3880170338983201	-0.07804817844272957	0.4767108994852245	-0.08433860272271579	0.5548137258640611	-0.0907266778426187	0.6281706216536737	-0.09765082664740624	0.699720894189195	-0.10538938913357374	0.7713263251459049	-0.11419180258168639	0.8444024795274426	-0.12432715404078881	0.9202045788503689	-0.13612033435980075
0.6	0.027823813716040053	-0.09511525185666367	0.07473563026630807	-0.10733130798701884	0.13985483614573652	-0.1157125380146179	0.23269471755751106	-0.12363712649639734	0.37051452872608365	-0.13193059933465068	0.5878771121566067	-0.14094093821565168	0.965558191060129	-0.1508969036669734	1.7461475520564675	-0.16202273231819686	4.143242012243135	-0.17460736325238546	0.30362101734282654	-0.07382977659370984	0.41472978006938127	-0.08086871429310966	0.4997142214832257	-0.08690421450975996	0.5747874245895299	-0.09311495667720883	0.6453972869339115	-0.09987699866103927	0.7142302814168708	-0.1074198628953322	0.7829553200154217	-0.11594907560948732	0.8528034364846395	-0.12568977247587437	0.9248190367817374	-0.1369184194469215
0.7000000000000001	0.029323263518060187	-0.11018985231976897	0.0726948238324072	-0.1204859340135562	0.13278398421210003	-0.12816933841974873	0.219043786066169	-0.13581782956219993	0.3480300718686375	-0.1439897089261837	0.5527967270281402	-0.15292860161536537	0.9105656941354267	-0.16282321481545808	1.6532361384133083	-0.1738923938044637	3.940855948396194	-0.1864369377844992	0.33416158089999093	-0.07715435936049861	0.4390887236806713	-0.08355357647105593	0.5203201627348579	-0.0892928959649802	0.592550599969121	-0.0953190916359834	0.6606632985327799	-0.10191584697963191	0.7270644212056886	-0.10926293492388295	0.7932316384059794	-0.11752869668776526	0.860223420316882	-0.12690372857320556	0.9288931500852113	-0.13762482676301213
0.8	0.030297375100022214	-0.12566517294293444	0.06995093879429942	-0.1336907289612001	0.12528095140903156	-0.1406897907928128	0.2053948624579613	-0.14805664715074662	0.32612058209306444	-0.15608279908542916	0.5190553772330971	-0.16492289331245938	0.8580245557888373	-0.17473840899535958	1.564718622301183	-0.18574798229226502	3.7480208841982448	-0.19826017157396314	0.36277082312043946	-0.0804081346409189	0.4610592600409244	-0.08604936384763101	0.538745740661789	-0.091502204821216	0.6083811893837963	-0.09735026677723922	0.6742480664099688	-0.10378368117562176	0.7384780077000276	-0.11093843755346915	0.8023690825757854	-0.11895307181297345	0.8668214883938953	-0.12799069990159048	0.9325160550510831	-0.1382542574986147
0.8999999999999999	0.030595635563280557	-0.14085011323988259	0.0666523695424899	-0.14685744048877608	0.11755551738062908	-0.15324253982923652	0.19195322549315771	-0.16033096976648	0.30495598672062474	-0.1681918683085547	0.48676469632048	-0.17691269096103407	0.8079614588217838	-0.18663848083957754	1.4804891779982539	-0.1975896861878204	3.5643443572861084	-0.21007779261153015	0.3887189271466141	-0.08337191845096396	0.48076005298576724	-0.08834159657474218	0.5552282267756193	-0.09354073864472318	0.6225311333487046	-0.0992218932480929	0.6863887708134367	-0.10549612505927862	0.7486803596729066	-0.11246425169654495	0.8105401357506336	-0.12024153470293997	0.8727245063773453	-0.12896859508448122	0.9357583595100727	-0.13881847045483653
1.0	0.030240339635913938	-0.1555177815230547	0.06296736255877096	-0.15996165426418182	0.10978637672799593	-0.16581138028043615	0.1788751859400042	-0.17262404260501885	0.2846535056793711	-0.1803033052983134	0.45598783014895666	-0.18889035585639688	0.7603645813275096	-0.19852126784948576	1.4004191259495002	-0.2094180856136354	3.389436743659511	-0.2218904392015031	0.4118377425259576	-0.08598599638138044	0.49839197473889213	-0.09043947439365876	0.5699994821605767	-0.09542178219107104	0.6352219944302805	-0.10094751938327104	0.697285292639022	-0.10706767546974005	0.757843995779009	-0.11385638713922362	0.8178850836859998	-0.1214107449887019	0.878034790448429	-0.12985228075080493	0.9386767060427593	-0.1393269730147329
1.1	0.02934978485707096	-0.16971654809567066	0.05905259823922978	-0.1730080941539284	0.10211559647302744	-0.17838663855813797	0.1662739318503168	-0.18492274798599004	0.2652883063493117	-0.19240697001538748	0.42675134475168114	-0.20085088280891816	0.7151944981835628	-0.2103858440164064	1.3243651478280105	-0.2212339582848934	3.222915193561447	-0.23369866665256123	0.4323034949946002	-0.08828295046031313	0.5141827649771398	-0.09236191078432232	0.5832725377091156	-0.09715952005679662	0.6466452365776473	-0.10253990993761057	0.7071056427601677	-0.10851160172417076	0.7661117229793465	-0.11512911560360042	0.8245189503936331	-0.1224750513068743	0.8828357042861151	-0.130654161545786	0.9413170534576274	-0.13978752898514174
1.2	0.02806662226909142	-0.1835712620561449	0.055039455612782666	-0.186009622101089	0.09465030278595175	-0.1909609139366376	0.1542269410888922	-0.19721662644422958	0.24690286602003092	-0.2044955287822608	0.3990545835365452	-0.21279121717179952	0.672392283915262	-0.2222320904363158	1.2521751619788684	-0.23303816207014844	3.0644062324180092	-0.24550295626104668	0.45042093221598045	-0.0903196809608763	0.5283552602958759	-0.09412940663319722	0.5952364838254972	-0.09876727792697976	0.6569647811749768	-0.10401076801340166	0.715991099216081	-0.1098399783049163	0.7736023669989376	-0.11629511874903664	0.8305367894167824	-0.12344681593946534	0.8871958110243642	-0.1313846424612326	0.9437170770095133	-0.14020653655114418
1.3	0.026521709891012324	-0.19719775864322733	0.051031095385651044	-0.19897771148330304	0.08746741100289612	-0.20352755044224446	0.1427832058854784	-0.20949743747214244	0.22951472306080972	-0.2165639039521336	0.37287690034379223	-0.22470971688708039	0.631885532547703	-0.23406039695913466	1.183692543584052	-0.24483156571575687	2.913547443420117	-0.2573037247778378	0.46650913450016873	-0.0921485822434115	0.5411128655868848	-0.09576051445322117	0.6060559890543481	-0.10025696687080293	0.6663203857397845	-0.10537073669656992	0.7240607299714251	-0.11106375788915249	0.7804153531016933	-0.11736563754451883	0.8360177426513183	-0.12433670071718188	0.8911719912438467	-0.13205249757087434	0.9459079506762278	-0.1405893131074613
1.4000000000000001	0.02482216279529845	-0.2106815594169629	0.04710467722446184	-0.2119195403758034	0.08061910831942819	-0.21608035431148026	0.1319695701319298	-0.22175889191050818	0.21312268956554759	-0.22860879578837295	0.34818320215836873	-0.23660573688633463	0.5935928342676708	-0.24587145845841674	1.1187591627941804	-0.2566150095518149	2.7699885132983897	-0.2691013332980694	0.4808575070110369	-0.09381059363425509	0.5526348358969992	-0.0972708507517484	0.6158730365356556	-0.10163907865707904	0.6748311069326693	-0.10662949039035241	0.7314152256904168	-0.11219285150269206	0.7866343509164281	-0.11835061803203842	0.8410281745900384	-0.12515391570439147	0.8948118118229501	-0.1326651646592654	0.947915689161157	-0.14094031233767762
1.5	0.02305052421727181	-0.22407911539204578	0.04331541362392839	-0.2248380837212782	0.07413802337539795	-0.22861377969025976	0.12179598863577483	-0.2339964079054307	0.1977117398302184	-0.24062827073915258	0.3249281775469377	-0.24847931625796757	0.557427108570609	-0.25766613804076965	1.0572175708954712	-0.26838928467970713	2.633391831349877	-0.28089609522441095	0.49371446556118614	-0.09533583903865961	0.563076362932772	-0.09867323240055527	0.6248095082721229	-0.1029228812172032	0.6825984866252062	-0.10779583592332073	0.7381400810453822	-0.11323620726897175	0.7923301729370112	-0.11925885042337311	0.8456241102763661	-0.12590643336865365	0.8981553454020746	-0.13322898130646413	0.949762171218992	-0.14126329144525746
1.6	0.02126793124369714	-0.2374245900808898	0.039700868493947564	-0.23773331563921446	0.06804168418583309	-0.24112313760193824	0.11225976327932921	-0.24620685490664404	0.18325681566396407	-0.2526214170796976	0.3030595149033643	-0.26033094779252997	0.5232980875977331	-0.2694453768439238	0.998912566998834	-0.2801551234068819	2.5034327730916957	-0.29268828320241613	0.5052886983844429	-0.09674605861687174	0.5725707136876503	-0.0999782016489752	0.6329699186188246	-0.10411663534442106	0.6897093403777756	-0.10887779898147407	0.7443082069944827	-0.11420188683788221	0.7975630840524304	-0.12009809940248234	0.8498531459788269	-0.12660117162525328	0.9012365822665491	-0.1337493747395543	0.9514659290803025	-0.14156144127185744
1.7000000000000002	0.01951818290061119	-0.25073674446072847	0.03628483055829452	-0.2506034625683623	0.06233618717380336	-0.25360471922248673	0.10334889349957142	-0.2583882940839527	0.169725766922052	-0.264588066324229	0.28252034917082425	-0.2721614113005967	0.4911141651718965	-0.281210135835926	0.943692310772674	-0.29191319638204666	2.379799760402476	-0.30447813507172794	0.5157543389776673	-0.09805700083654754	0.581231973449278	-0.10119456885215926	0.6404439763909624	-0.10522777685901322	0.6962381303356573	-0.1098826941569317	0.7499820620818126	-0.11509713994575294	0.8023846494607183	-0.12087522407362469	0.8537559579568427	-0.12724414942351983	0.9040845365483222	-0.13423101512657748	0.9530427639616188	-0.141837488521739
1.7999999999999998	0.01783155073269589	-0.26402436294159987	0.033080574917088476	-0.26344601759734343	0.057019136867941196	-0.2660558152346603	0.09504469602543933	-0.2705397322639139	0.157081618390186	-0.2765285735614326	0.26325111160047626	-0.2839716566462528	0.4607837726628626	-0.2929613588059404	0.8914091000671001	-0.3036641136095054	2.2621941632164617	-0.3162658589615678	0.5252567180011541	-0.099280292222091	0.5891578378119712	-0.10232986370330749	0.6473088527824201	-0.1062630524742996	0.7022489540313827	-0.1108171832129887	0.7552153969782818	-0.11592847662950281	0.8068392121203445	-0.12159628730798341	0.8573675044738478	-0.1278406183250133	0.9067241207473196	-0.13467793990427823	0.9545062307152049	-0.14209377671498846
1.9	0.01622798452230755	-0.277290276868467	0.030093494166131936	-0.2762584332512149	0.05208196229976677	-0.27847463403226835	0.08732383704912078	-0.28266090244955094	0.14528430273060375	-0.28844364979019765	0.24519094466064528	-0.2957627193445834	0.4322163802292323	-0.30469995322419685	0.8419198996800414	-0.31540842759995813	2.1503300893606534	-0.32805163752403	0.5339175492811189	-0.10042480479701323	0.5964321123434285	-0.10339066763787198	0.6536311292998791	-0.10722861389782626	0.7077971980950868	-0.11168732626444984	0.7600546707881927	-0.11670173704794289	0.8109651017291897	-0.12226665265386129	0.8607179787291124	-0.128395174790632	0.9091768429254394	-0.13509365508522936	0.9558680229249465	-0.14233233089178032
2.0	0.014719683594570614	-0.29053402784640003	0.027323184945575847	-0.2890384931952462	0.04751172192951345	-0.29086018224376037	0.08015989874682851	-0.294752077322191	0.13429198704831785	-0.30033423562988915	0.2282787487373762	-0.30753566662930576	0.40532326598008267	-0.3164267726353352	0.7950866846040279	-0.32714663756361706	2.0439340962167805	-0.339835631388123	0.541839287311078	-0.10149757711429426	0.6031269168293768	-0.10438283812430801	0.6594684442100133	-0.10813008603400605	0.7129309085791972	-0.11249862896801294	0.7645402156326604	-0.11742215753471862	0.814795594693847	-0.12289107187359713	0.8638336024194601	-0.12891185232884075	0.9114613669708088	-0.13548121819366934	0.9571382814890986	-0.1425549096569657
2.1	0.01331310726330472	-0.3037535977422897	0.024765069855220246	-0.301784524599966	0.04329249772762973	-0.30321212544779874	0.07352457988843299	-0.3068139166367778	0.12406207922097628	-0.3122014086464807	0.21245397954962184	-0.3192915589563686	0.38001802535143653	-0.3281426162953593	0.7507766443848518	-0.33887919400873046	1.942744848756578	-0.3516179830244246	0.5491086621776712	-0.10250442568188504	0.6093045210486799	-0.10531166427016961	0.6648708706186656	-0.1089726176370416	0.7176919262111636	-0.1132560872626793	0.7687071905521581	-0.11809443252175407	0.8183597127830571	-0.12347376098799227	0.8667372384002776	-0.12939420275093888	0.9135939661518471	-0.13584330648977685	0.9583258438385347	-0.14276304758803132
2.2	0.01201052584483309	-0.3169464798152805	0.02241165143561154	-0.31449543703516075	0.0394064646057788	-0.3155306506958788	0.06738860837749634	-0.31884734641472595	0.11455198670483124	-0.32404631660129246	0.19765723337628066	-0.3310314262587658	0.35621696260793484	-0.33984822462331016	0.7088622833664531	-0.3506065033729784	1.8465127419129312	-0.36339881812032626	0.5557995221406917	-0.10345034057078299	0.6150188943056988	-0.10618196456571408	0.6698820687907827	-0.1097609217918521	0.7221168226723701	-0.11396423030506012	0.7725863670339287	-0.11872277178084759	0.8216828716693876	-0.12401846737737544	0.869448914934579	-0.12984536229333776	0.9155888928345854	-0.13618227336158995	0.9594384466797906	-0.14295808942433708
2.3000000000000003	0.010811206250075875	-0.3301102433304793	0.020253471215667628	-0.3271706969291963	0.03583470369521067	-0.3278163418179937	0.06172243340191245	-0.33085346485428546	0.10571968404571404	-0.3358701300751562	0.18383067584610374	-0.3427562531430872	0.3338393434159218	-0.35154428104803026	0.6692214430167895	-0.3623289324558858	1.754999500901837	-0.3751782484840267	0.5619751065359718	-0.10433972629954023	0.620316987739274	-0.10699815375298077	0.6745402446900369	-0.11049931058928578	0.7262376880862317	-0.11462716126190539	0.7762047805903968	-0.11931095265275415	0.8247874176533712	-0.12452852817311255	0.8719862462994423	-0.1302681087179088	0.9174586818595274	-0.13650019515077857	0.9604828921115196	-0.14314121859704848
2.4	0.00971231259108373	-0.3432428557033568	0.0182798402148143	-0.33981025999555675	0.03255781581772534	-0.34007007245066306	0.056496739369782174	-0.34283347170400164	0.09752412996894276	-0.3476740099943203	0.17091834765829417	-0.3544669702393251	0.3128075618004925	-0.36323141360263905	0.6317372660239414	-0.37404681255001304	1.6679777683053165	-0.3869563738585098	0.5676898685871026	-0.1051765575311599	0.6252398189865548	-0.10776428915426338	0.6788789502358852	-0.11119172644364637	0.7300827767765866	-0.11524859619347023	0.7795862704832963	-0.11986236740887	0.8276930722338022	-0.12500692122597695	0.8743647853440835	-0.13066490921105528	0.9192144010064102	-0.13679891021631915	0.9614651844553278	-0.1433134806229059
2.5	0.008709586199219055	-0.3563427989533197	0.016479384885414276	-0.35241448563431776	0.029556378988783515	-0.35229291781978905	0.051682825791912655	-0.35478861564120956	0.08992556853723951	-0.3594590858742951	0.15886637463676037	-0.36616445090663907	0.29304723111214254	-0.37491019863928327	0.5962981169408051	-0.38576044328239933	1.5852306869151036	-0.3987332834079482	0.5729909415367584	-0.10596447139074001	0.6298233356720518	-0.10848410426978393	0.6829277522572208	-0.11184177126521641	0.7336770519680241	-0.11583190042580811	0.7827519306329577	-0.12038006579149574	0.83041730167532	-0.12545630918981263	0.8765983135119928	-0.13103796143100616	0.9208658588791345	-0.1370800516828759	0.9623906438818403	-0.14347580254246894
2.6	0.0077978558636055476	-0.36940908675705725	0.014840457712590472	-0.36498405273001977	0.02681128452601168	-0.36448608418221573	0.04725288092855377	-0.3667201561463146	0.08288573990033182	-0.3712264418809008	0.1476231047364162	-0.3778495099244239	0.2744872222901748	-0.3865811645086933	0.5627974721833893	-0.397470095775991	1.5065514820065562	-0.4105090570979164	0.5779193240003788	-0.10670682486958827	0.6340991703141501	-0.10916103602440322	0.6867127929299386	-0.11245273400299172	0.7370426417124317	-0.11638012236812108	0.7857204876973582	-0.12086679301657922	0.8329756271577868	-0.12587907797550207	0.8786990844163183	-0.13138922834450836	0.9224217789535364	-0.13734507492221798	0.963264001072889	-0.14362900920298427
2.7	0.006971417769113895	-0.38244122521051926	0.013351437187241452	-0.3775198810943797	0.024303978933319217	-0.3766508538142682	0.04318017311434237	-0.37862933653134145	0.07636802062970373	-0.38297710854525746	0.1371391877573734	-0.3895229045215585	0.25705966079504133	-0.39824479521303163	0.5311337848532537	-0.409176016069691	1.4317430480055313	-0.4222837668365089	0.5825108438315248	-0.10740673099163499	0.638095252917132	-0.10979824765826911	0.6902572607326807	-0.11302761671043834	0.7401992225626745	-0.11689602466421553	0.7885086191655738	-0.1213250235882151	0.835381885473505	-0.12627737001434414	0.8806780288411342	-0.13172046793220646	0.9238899447557276	-0.1375952809321308	0.964089476627604	-0.14377383692600604
2.8000000000000003	0.006224315633383142	-0.39543914740205527	0.012000944926573037	-0.3900230636637499	0.02201663285473636	-0.3887885431014725	0.03943917826323866	-0.39051736544367505	0.07033750944376144	-0.39471205848584545	0.12736761082178114	-0.4011853365674905	0.2406998914367671	-0.40990153410688257	0.5012103352249699	-0.42087842771483364	1.3606175402303518	-0.43405747794841254	0.586796946537259	-0.10806708279830043	0.641836331511667	-0.11039864932947649	0.6935817875807384	-0.1135691591269335	0.7431643437044106	-0.11738211267252324	0.791131222103503	-0.12175699128999884	0.83764844915281	-0.12665311316724168	0.8825449275603979	-0.13203325864554788	0.9252773230073247	-0.13783183605191895	0.9648708476085547	-0.14391094517091713
2.9	0.0055505443307234115	-0.4084031390391303	0.010777996685429293	-0.40249480910651303	0.019932253768988852	-0.4009004713337397	0.03600565806120933	-0.40238540471837075	0.06476107074662886	-0.4064322049119026	0.11826369986059619	-0.41283745548866274	0.22534641916098527	-0.42155178749334754	0.47293507002011914	-0.4325775340863942	1.2929959875119503	-0.4458302475834288	0.5908053380538549	-0.1086905704389553	0.6453443854630007	-0.11096491697025489	0.6967047848863601	-0.1140798617197248	0.7459537018499954	-0.11784066034198898	0.7936016411937842	-0.12216471572246781	0.8397864131811971	-0.1270080458451654	0.8843085577599953	-0.132329021273783	0.9265901679293024	-0.13805578876535962	0.9656115060158856	-0.14404092569574384
3.0	0.0049441964290114476	-0.4213337684729746	0.009672108468321276	-0.4149363975185211	0.018034755485230126	-0.4129879380493214	0.032856700236797605	-0.4142345619252768	0.059607345728923185	-0.41813840202124275	0.10978509515675457	-0.42447986155333634	0.21094083210950884	-0.4331959279894261	0.4462204341577703	-0.4442735206112485	1.228707886842392	-0.45760213015261275	0.5945605452941933	-0.10927969534364058	0.648639033035204	-0.11149951049139027	0.6996427289314807	-0.11456200713841803	0.7485813752321894	-0.11827373360530219	0.7959318630041727	-0.12255002574951926	0.8418057540835253	-0.127343738857419	0.8859768177543638	-0.13260903776419092	0.9278341097576152	-0.13826808411213373	0.9663145034552687	-0.14416431209308045
3.1	0.00439956240492987	-0.434231818179274	0.008673359156126614	-0.42734914283879927	0.016308994679807672	-0.4250522070809011	0.029970729874082412	-0.4260658863409849	0.05484673871437866	-0.42983144665471595	0.10189170724609467	-0.4361131093015062	0.1974277117447122	-0.4448342976305019	0.42098319892080643	-0.45596655668389086	1.167590845941123	-0.46937317366418796	0.5980843333619066	-0.10983678126411658	0.6517378000156859	-0.11200469032372819	0.7024104040481441	-0.11501768006304043	0.7510600234945672	-0.11868321144553413	0.7981326820995076	-0.12291458019734758	0.8437154659846096	-0.12766161444078844	0.8875568336501387	-0.13287446746596707	0.9290142304665666	-0.13846957604225535	0.9669825955159075	-0.14428158581165962
3.2	0.003911198729368513	-0.4470982280588662	0.0077724292879671674	-0.43973436590874865	0.01474078250385686	-0.4370944957742341	0.027327498832975937	-0.437880367379836	0.05045138482981968	-0.44151208074891046	0.09454565816501037	-0.44773771097344417	0.1847545337842934	-0.4564672107204655	0.39714428879381314	-0.46765679734347776	1.1094902140206853	-0.4811434219141464	0.6013960791736291	-0.11036398517631776	0.6546564081980675	-0.11248253352430516	0.7050211105696247	-0.11544878546041641	0.7534010590504607	-0.11907080481109035	0.8002138435896764	-0.12325988612250355	0.8455236774046435	-0.1279629628599688	0.8890550508988392	-0.133126361190314	0.9301351287697691	-0.13866103805076038	0.9676182758156395	-0.14439318269981016
3.3000000000000003	0.0034739714236275846	-0.4599340503855565	0.00696061564497022	-0.4520933730819614	0.013316877556293153	-0.44911596814193966	0.024908058845724525	-0.44967893475669335	0.04639510381063242	-0.4531809942595527	0.08771121200528234	-0.4593541398398806	0.17287156292339897	-0.4680949564335812	0.3746286087434922	-0.479344384757446	1.0542587321519374	-0.4929129149816611	0.6045131156929414	-0.11086330822129205	0.657408979219204	-0.11293494864044058	0.7074868432673924	-0.1158570652937854	0.7556147944886205	-0.11943807356124973	0.8021841658878801	-0.12358731493613308	0.8472377518795591	-0.12824895691375554	0.8904773131626288	-0.133365673415604	0.9312009760969356	-0.13884317236769483	0.968223806380372	-0.14449949827688469
3.4000000000000004	0.0030830791028668906	-0.4727404086349345	0.006229832474831473	-0.4644274391994387	0.012024965152519487	-0.46111773096897	0.022694722677296036	-0.4614624598389315	0.04265334375027944	-0.46483882832539297	0.08135469791567819	-0.47096283332216854	0.16173174370659088	-0.4797178011723704	0.3533648733651979	-0.4910294494527657	1.0017561968894144	-0.5046816895561288	0.6074509738141733	-0.11133660520594198	0.6600082523885688	-0.11336368962265543	0.7098184449760863	-0.11624411375410298	0.7577105697963281	-0.11978644162369419	0.8040516467853939	-0.12389811664211793	0.8488643749485815	-0.1285206646613435	0.8918289305021275	-0.1335932729086603	0.9322155649712143	-0.1390166179275501	0.9688012439602347	-0.14460089226816447
3.5	0.0027340630558413672	-0.4855184667994126	0.005572598967560933	-0.4767378057673154	0.010853626744777842	-0.47310083209881315	0.020671016802973067	-0.47323175778652393	0.039203117806447134	-0.4764861785133611	0.07544442803670748	-0.4825641961794791	0.1512905893889463	-0.4913359907072078	0.333285438982853	-0.5027121118815201	0.9518491366791646	-0.516449779248144	0.610223613917195	-0.1117855944578752	0.6624657333149835	-0.11377036958705831	0.7120257392875756	-0.11661139109775603	0.7596968625163686	-0.12011721053891034	0.8058235554085585	-0.12419343241855882	0.850409629605932	-0.1287790604494105	0.8931147385213205	-0.13380995199603177	0.9331823509639094	-0.13918195729984167	0.9693524628224967	-0.14469769254763787
3.5999999999999996	0.0024228069725585914	-0.4982694048576971	0.004982019653535716	-0.4890256597384612	0.009792302502348561	-0.48506626030293104	0.018821628315565646	-0.484987590186282	0.03602293624332294	-0.4881235980371207	0.06995061233552727	-0.4941586029671267	0.14150607024762438	-0.5029497521001655	0.3143261395223446	-0.5143924827459438	0.904410500869234	-0.5282172149463253	0.6128436182736124	-0.11221186723996254	0.6647918407874216	-0.11415647168598683	0.7141176455272781	-0.11696023618522722	0.7615813834232296	-0.12043157155624157	0.8075065121861794	-0.12447430574552004	0.8518790619543518	-0.12902503486391592	0.8943391498452473	-0.13401643467026708	0.9341044892033918	-0.1393397227142321	0.9698791745227678	-0.1447901985893772
3.7	0.0021455294186922755	-0.5109943998719445	0.004451758803904025	-0.501292138300445	0.0088312493899297	-0.4970149462749705	0.01713234818567057	-0.49673066796715604	0.033092735684360254	-0.4997516008779844	0.06484527189366301	-0.5057464008066777	0.13233850247041695	-0.5145592954361068	0.2964261267504829	-0.5260706644766562	0.8593193616058353	-0.5399840250776851	0.6153223558293984	-0.11261689680589566	0.6669960258871405	-0.11452336106469949	0.7161022786815667	-0.11729187781976726	0.7633711598708786	-0.1207306164342914	0.8091065585995882	-0.12474169225765083	0.8532777385079369	-0.1292594032362575	0.8955061990567441	-0.13421338370318187	0.9349848662426182	-0.1394904013776811	0.9703829451926123	-0.14487868446936197
3.8	0.0018987712758717161	-0.5236946117211142	0.003976011989551663	-0.5135383241291135	0.00796149655311625	-0.5089477644004423	0.015590012529349728	-0.5084616544440701	0.030393807045632045	-0.5113706647634493	0.06010215186567315	-0.517327911685745	0.12375043850807788	-0.5261648153807043	0.2795277153085027	-0.5377467518861148	0.8164606281105314	-0.5517502358606241	0.6176701238930077	-0.1130020470483074	0.6690869007503538	-0.11487229488938071	0.7179870365104435	-0.11760744498545939	0.7650726086101558	-0.1210153470854397	0.8106292181965158	-0.12499646847834742	0.8546102963482721	-0.12948291327201913	0.8966195820496012	-0.13440140689817442	0.9358261279589399	-0.13963444009819564	0.970865210655575	-0.14496340149971887
3.9000000000000004	0.0016793798375302955	-0.5363711725950375	0.0035494734591302157	-0.525765244309862	0.007174799398659707	-0.5208655350405325	0.01418244316353095	-0.5201811683828876	0.0279087232957289	-0.5229812339776034	0.05569663506329214	-0.528903434610744	0.11570655954515209	-0.5377664925927578	0.2635762328349604	-0.5494208328908068	0.7757247731354863	-0.563515871523034	0.6198962704260259	-0.11336858070029518	0.6710722885826366	-0.11520443172188394	0.7197786756881019	-0.11790797608206917	0.7666915995828905	-0.12128668419118963	0.8120795501109089	-0.12523943957262734	0.8558809871521914	-0.12969625176953312	0.8976826905614427	-0.1345810626030982	0.936630704050309	-0.13977224936333657	0.9713272896995387	-0.14504458054114328
4.0	0.0014844907653477296	-0.5490251791031044	0.0031673051256837803	-0.5379738707490934	0.006463593427289234	-0.5327690254848116	0.012898388430899589	-0.5318897870125411	0.02562126792790785	-0.5345837219903393	0.05160565690144263	-0.5404732475718312	0.10817357063349173	-0.5493644949816079	0.24851987536720307	-0.5610929894760818	0.7370075712426203	-0.5752809544952282	0.6220092938169897	-0.11371766698935976	0.6729593439699038	-0.11552084010046497	0.7214833785521546	-0.11819442718964489	0.7682335119604067	-0.12154547490241693	0.8134621961341549	-0.12547134623848952	0.8570937159418003	-0.12990005057005205	0.898698642599263	-0.1347528645776792	0.9374008296022693	-0.13990420700685519	0.9717703957596007	-0.14512243403937364
4.1	0.0013115093136521004	-0.5616576887657513	0.0028251038973269005	-0.5501651210610512	0.005820948612411685	-0.544658959310155	0.011727465037374117	-0.5435880489357263	0.023516364821058323	-0.5461785139015782	0.04780762227472815	-0.5520376093255421	0.10112009884410433	-0.5609589788435472	0.23430956812677542	-0.5727632971788794	0.7002098485454021	-0.5870455055810255	0.6240169595797833	-0.11405038918382569	0.6747546200972439	-0.11582250632697172	0.7231068117760636	-0.11846767980958116	0.7697032834917178	-0.12179249972679963	0.8147814222210862	-0.12569287084135203	0.858252075294167	-0.13009489183626788	0.8996703092864408	-0.13491728630421246	0.9381385641260905	-0.14003066110522444	0.9721956472291127	-0.14519715782334724
4.2	0.0011580904530912141	-0.574269714716446	0.002518869237276243	-0.5623398603566984	0.005240524909429335	-0.5565360093498867	0.010660101457690738	-0.5552764569013314	0.021580009996811103	-0.5577659687047698	0.04428232477005163	-0.563596761034202	0.0945165947271928	-0.5725500898768391	0.22089883172809477	-0.58443182679032	0.6652372435356103	-0.5988095441098198	0.6259263499431021	-0.1143677509532965	0.6764641094345007	-0.11611034162733692	0.7246541780555513	-0.1187285472572335	0.7711054540960129	-0.12202847869346622	0.8160411551720833	-0.12590464288318318	0.8593593755612118	-0.13028131274851315	0.9006003386319467	-0.13507476481128639	0.9388458084071294	-0.1401519332166304	0.9726040765831516	-0.14526893269691943
4.3	0.0010221195946495192	-0.5868622240327114	0.0022449726175137884	-0.5744989032187622	0.004716529318337861	-0.5684008071023687	0.009687483305672224	-0.566955480431634	0.01979920565285734	-0.5693464213601569	0.041010868550716305	-0.5751509277423656	0.08833523724540426	-0.5841379641148474	0.20824365379763535	-0.5960986444986445	0.6319999786078551	-0.6105730880720002	0.6277439338621508	-0.11467068268304229	0.6780933163539921	-0.11638518860461505	0.7261302617719486	-0.11897778099786174	0.7724442044059674	-0.12225407687798191	0.81724501517842	-0.12610724388306843	0.8604186716981725	-0.13045980968515808	0.9014911765846472	-0.13522570407760828	0.9395243194515367	-0.14026832061674707	0.9729966384709591	-0.1453379258512401
4.4	0.0009016940317497272	-0.5994361388917595	0.0020001277459770163	-0.5866430159244067	0.004243674791525981	-0.5802539455316654	0.008801500956063897	-0.5786255582825133	0.01816189671969737	-0.5809201847232113	0.03797559313088333	-0.5867003196928813	0.08254984232292555	-0.5957227287700296	0.19630236595020886	-0.6077638121945124	0.6004126418901645	-0.6223361542398116	0.6294756596748297	-0.11496004761795058	0.6796473058791522	-0.11664782711445368	0.7275394694206352	-0.11921607612243892	0.7737233899854591	-0.12246990935704478	0.8183963446516695	-0.12630121174543224	0.8614327871599823	-0.13063084194874688	0.902345085750914	-0.1353704780654811	0.9401757237769623	-0.14038009858240386	0.9733742169107458	-0.14540429212090178
4.5	0.0007951045816598087	-0.6119923329880742	0.001781361951473231	-0.5987729193096922	0.0038171411779868566	-0.5920959750602888	0.007994699599376388	-0.5902871007444204	0.01665691013927474	-0.5924875512948329	0.035160001138110505	-0.5982451335822432	0.07713577515055017	-0.607304502889817	0.18503552603725854	-0.6194273878291242	0.5703939789887762	-0.6340987582754234	0.6311269845477229	-0.1152366467622886	0.6811307244564715	-0.11689897970059548	0.728885865477822	-0.11944407609833717	0.7749465717275688	-0.12267654565835238	0.8194982339453549	-0.12648704466851915	0.862404335053729	-0.13079483510789625	0.9031641622307222	-0.13550943341114396	0.9408015292572954	-0.14048752237866488	0.9737376317008885	-0.14546817510363774
4.6000000000000005	0.0007008184737355567	-0.6245316414187398	0.0015859902889171936	-0.6108892902939072	0.0034325383185167565	-0.6039274161321032	0.007260231845110303	-0.6019404917689208	0.015273896957879517	-0.6040487948383984	0.032548689220382114	-0.6097855536455233	0.07206986602919238	-0.6188833981507709	0.17440580555784388	-0.631089425750252	0.5418666942581799	-0.6458609148277279	0.632702928484171	-0.11550122462786717	0.6825478872229456	-0.11713931625703139	0.7301732043554233	-0.11966237753752479	0.7761170429948658	-0.12287451375882952	0.8205535442540544	-0.12666520465238387	0.8633357371405734	-0.13095218398038772	0.9039503503492183	-0.13564289186680367	0.941403135701618	-0.14059082903615777	0.9740876441452981	-0.14552970816053257
4.699999999999999	0.0006174631625049067	-0.6370548484506117	0.0014115895423924764	-0.6229927658058108	0.0030858713387567015	-0.6157487549702138	0.006591812914953412	-0.6135860909594553	0.014003277302681241	-0.6156041718274462	0.030127282086773552	-0.621321752665155	0.06733033004749883	-0.6304595193986806	0.16437788210458543	-0.6427499770028295	0.5147572612129963	-0.6576226376192214	0.6342081102885199	-0.11575447261624826	0.6839027448423345	-0.117369458721231	0.7314049587801894	-0.11987153402678147	0.7772378537528245	-0.12306430368677652	0.8215649281753404	-0.12683612064459346	0.8642292407801667	-0.13110325531363426	0.904705456106884	-0.1357711524590663	0.9419818443223362	-0.14069023894211655	0.9744249621770477	-0.1455890153113505
4.8	0.0005438113999502058	-0.6495626990012596	0.0012559758559183387	-0.6350839436631603	0.002773508150886623	-0.6275604475211977	0.005983678442061304	-0.6252242353963833	0.012836188221134573	-0.6271539228283989	0.02788236969795742	-0.6328538928902573	0.06289669033934538	-0.6420329652143588	0.15491833670327695	-0.6544090896088155	0.4889957417054946	-0.6693839395241152	0.6356468103420663	-0.11599703413946708	0.6851989810314095	-0.11758998477770133	0.7325843452062626	-0.12007205982376604	0.778311832230388	-0.12324637076531447	0.8225348479495734	-0.12700019138011312	0.8650869341120596	-0.13124839019391532	0.9054311591232989	-0.1358944934399625	0.9425388662261682	-0.14078595726913143	0.9747502449527484	-0.14564621203757921
4.9	0.0004787670388496755	-0.6620558962816661	0.0011171824390393613	-0.647163388675532	0.00249214913181427	-0.6393629215865072	0.005430544838978213	-0.6368552413298446	0.011764434396028759	-0.6386982737142752	0.025801447594461624	-0.6443821268258437	0.058749704935947486	-0.6536038284120678	0.145995555895106	-0.6660668088124814	0.4645156135014629	-0.6811448326386733	0.6370229660891762	-0.11622950794709012	0.6864399901201204	-0.11780143186903339	0.7337143465889583	-0.12026443315252039	0.7793416042926401	-0.12342113854034306	0.8234655919761885	-0.12715778793137614	0.865910759778468	-0.13138790620757687	0.9061290233876583	-0.13601317404007018	0.9430753300435903	-0.1408781752586301	0.975064106980381	-0.1457014060040907
5.0	0.0004213522954612598	-0.6745351049017525	0.0009934398503997396	-0.6592316218940206	0.002238798919264531	-0.6511565788221086	0.004927572183737098	-0.6484794057162845	0.010780441659988963	-0.650237436792356	0.02387286024967074	-0.6559065980648046	0.05487129712870382	-0.6651721964749046	0.13757963840382825	-0.6777231773041441	0.44125360589705565	-0.6929053283444764	0.6383402269223177	-0.11645245184528329	0.687628923663941	-0.11800429970339266	0.7347977327266928	-0.12044909918834423	0.780329610934901	-0.12358900142188547	0.8243592896054103	-0.1273092560123062	0.8667025270456411	-0.13152209940810025	0.9068005069563735	-0.1361274360456974	0.9435922887969914	-0.14096707137729422	0.9753671218350126	-0.14575469770884064
5.1	0.0003706958999947642	-0.6870009527133414	0.0008831575361219751	-0.671289147648474	0.0020107402539032517	-0.6629417965950277	0.004470329535687237	-0.6600970076692279	0.00987721324478684	-0.6617716118376635	0.022085747466379674	-0.6674274419346845	0.05124448921390857	-0.6767381522897106	0.12964230622613832	-0.68937823542075	0.41914954302824914	-0.7046654373664545	0.6396019807851395	-0.1166663858960248	0.6887687121743848	-0.11819905463646227	0.7358370785773657	-0.12062647276158873	0.7812781238624323	-0.12375032707914077	0.8252179244519987	-0.12745491806060144	0.8674639229474891	-0.13165124607433767	0.9074469706243474	-0.1362375052838996	0.9440907260946684	-0.1410528123603502	0.9756598255091266	-0.14580618106900517
5.2	0.000326022183126563	-0.6994540339647546	0.000784906741252641	-0.6833364314143594	0.001805509777768879	-0.6747189297092011	0.004054762602737443	-0.6717083097657712	0.009048288687403233	-0.673300986994354	0.020429993688298356	-0.678944786049841	0.04785333954975313	-0.6883017734283219	0.12215681998138321	-0.7010320213267927	0.3981461945397027	-0.716425169824277	0.6408113523283896	-0.11687179536364967	0.689862066195114	-0.11838613114440003	0.7368347807316697	-0.12079694081025233	0.7821892596497647	-0.12390545860505688	0.8260433465194754	-0.1275950751152925	0.8681965224052074	-0.1317756042957033	0.9080696857483282	-0.136343592693709	0.9445715617265872	-0.14113555415451434	0.9759427194396976	-0.14585594395037726
5.300000000000001	0.00028664135826797797	-0.7118949036925165	0.0006974052116802957	-0.6953739157057577	0.0016208756921365054	-0.6864883102577056	0.003677163650266779	-0.683313559262803	0.008287705266855109	-0.68482573970025	0.018896180072349156	-0.6904587510047946	0.044682882936442556	-0.6998631338945019	0.115097898356337	-0.7126845711780383	0.3781891332871083	-0.7281845352784284	0.6419712624840942	-0.11706913299250245	0.690911521303447	-0.11856593495468995	0.7377930722422857	-0.12096086457406018	0.7830649924588984	-0.1240547164814256	0.8268372828895505	-0.12773000853355393	0.8689017970257352	-0.13189541543737254	0.9086698417059557	-0.13644589581367442	0.9450356567282256	-0.1412154427716694	0.9762162732475576	-0.1459040686464173
5.4	0.0002519404647273824	-0.7243240921654083	0.0006195028473821716	-0.7074020099110173	0.0014548171745958484	-0.6982502578468643	0.0033341435499376552	-0.6949129891892534	0.007589961907626393	-0.6963460374422434	0.017475539336775092	-0.7019694508217023	0.04171907382201926	-0.7114223037261647	0.10844164148158562	-0.7243359192701768	0.35922659975634236	-0.739943542774852	0.6430844220059361	-0.11725882230513131	0.6919194355003033	-0.11873884477645665	0.7387140361138277	-0.12111858178221042	0.7839071656374773	-0.12419840035916062	0.8276013476398713	-0.1278599815343897	0.8695811234172399	-0.132010905440635	0.9092485519194499	-0.13654459963979554	0.9454838179705393	-0.14129261506296817	0.9764809272189972	-0.14595063231295713
5.5	0.00022137527580027596	-0.7367420978861644	0.0005501687958296379	-0.7194211071197829	0.0013055054467758322	-0.7100050634758803	0.0030226058486730665	-0.7065068193925136	0.006949985416739652	-0.70786203844434	0.016159913190724226	-0.7134769934402981	0.038948732709405395	-0.7229793493094385	0.1021654580779553	-0.7359860981741218	0.34120937290502235	-0.7517022008824967	0.6441533550224695	-0.11744125923699603	0.6928880080087638	-0.11890521511887427	0.7395996173117092	-0.12127040816593074	0.7847175020558915	-0.1243367906829724	0.8283370508342885	-0.12798524060114347	0.8702357905799314	-0.1321222860168629	0.9098068599706544	-0.13663987762234633	0.945916802326969	-0.14136719942186904	0.9767370945599738	-0.1459957073623998
5.6000000000000005	0.00019446296175549098	-0.7491493916054407	0.0004884796644919978	-0.7314315755533187	0.0011712863937258062	-0.7217530083049482	0.002739722755119295	-0.7180952574675592	0.006363098931515538	-0.719373892388719	0.014941712265027723	-0.724981481162964	0.0363594953064981	-0.7345343336767998	0.09624799621402245	-0.7476351388595663	0.3240906471317071	-0.7634605177279701	0.6451804145184669	-0.11761681437369358	0.6938192921158344	-0.11906537765513511	0.7404516337980195	-0.12141663946575669	0.7854976136112926	-0.12447015016500657	0.8290458064581138	-0.12810601677084055	0.8708670066279461	-0.1322297557330933	0.9103457448770279	-0.13673189254826557	0.9463353204621259	-0.14143931642360993	0.9769851634453874	-0.1460393618222619
5.699999999999999	0.00017077547238728472	-0.7615464179919614	0.00043360880738194547	-0.7434337625971061	0.0010506646286079302	-0.7334943560698268	0.0024829129255079805	-0.7296784996206371	0.0058249924934959665	-0.7308817409873323	0.013813878443023063	-0.736483010981304	0.03393976442391527	-0.7460873167334418	0.09066907751963854	-0.7592830708071077	0.3078259150908541	-0.7752185010316932	0.6461677963411877	-0.1177858348477437	0.6947152068493817	-0.11921964307537498	0.7412717865105285	-0.12155755279452231	0.7862490098221884	-0.1245987251290626	0.8297289398584022	-0.12822252679550503	0.8714759050184216	-0.1323335009609528	0.9108661259442111	-0.13682079733667502	0.9467400402822906	-0.14150907940758647	0.9772254988831356	-0.14608165966235293
5.8	0.00014993358005642297	-0.7739335972194197	0.0003848166026449061	-0.7554279961952142	0.0009422889027766566	-0.7452293559147934	0.0022498209400835024	-0.741256731461565	0.005331695614792285	-0.7423857185403038	0.012769849435623929	-0.7479816751122305	0.031678664483300666	-0.7576383554997238	0.08540963470260413	-0.7709299221120391	0.2923728560995302	-0.7869761581315	0.6471175518105682	-0.11794864607711139	0.6955775474998916	-0.11936830266055232	0.7420616684097036	-0.12169340806611573	0.7869731056530872	-0.12472274673659406	0.8303876944309362	-0.12833497420660825	0.8720635499625499	-0.13243369691675091	0.9113688671898074	-0.13690673577261564	0.9471315900808888	-0.14157659500875508	0.9774584444178741	-0.14612266109176308
5.8999999999999995	0.0001316015270104642	-0.786311326471407	0.00034144164283983133	-0.7674145861460151	0.0008449387645708539	-0.7569582433938539	0.002038298362019392	-0.7528301287355932	0.0048795517328117455	-0.7538859524439188	0.01180352555713961	-0.7594775611334698	0.02956599852570868	-0.7691875074673786	0.08045165222234588	-0.7825757195782028	0.2776912298611475	-0.7987334960132277	0.648031599181741	-0.11810555335988555	0.6964079952113033	-0.11951162972162803	0.7428227726997825	-0.12182444927081804	0.7876712286310823	-0.12484243210686169	0.8310232377302954	-0.12844355028615329	0.8726309416588117	-0.1325305082818623	0.911854781410367	-0.13698984334071007	0.9475105614117586	-0.14164196364285328	0.977684323682961	-0.14616242283142172
6.0	0.00011548222335816099	-0.7986799813623072	0.0003028927626703203	-0.7793938253065509	0.0007575123742979923	-0.768681241392259	0.001846386275783201	-0.764398857982614	0.00446519444378642	-0.7653825636559384	0.01090923853714224	-0.7709707523884729	0.02759220756734579	-0.7807348172942864	0.07577810997647004	-0.7942204888045223	0.2637427752739543	-0.8104905213344971	0.6489117340363469	-0.11825684333757068	0.6972081257025351	-0.11964988091695147	0.743556500338377	-0.12195090564127087	0.7883446253857781	-0.12495798533920353	0.831636667044019	-0.128548434955214	0.8731790209245289	-0.1326240900871829	0.9123246337622554	-0.13707024707047205	0.947877511716039	-0.14170527995026513	0.9779034418213592	-0.14620099836271933
6.1	0.00010131294543934148	-0.8110399172753785	0.0002686418334028352	-0.7913659907121336	0.0006790153868006907	-0.7803985609804794	0.0016722992014232786	-0.7759630771860406	0.004085525409798713	-0.7768756671287027	0.010081722284384372	-0.7824613282474528	0.025748332280362596	-0.79228033843244	0.07137292991363016	-0.8058642541337631	0.2504911140835939	-0.8222472404468606	0.6497596387157507	-0.11840278533860946	0.6979794171997545	-0.11978329745933845	0.7442641668708195	-0.12207299272035624	0.7889944674804118	-0.12506959845450155	0.8322290144841241	-0.12864979758733253	0.8737086734581412	-0.13271458836912975	0.9127791452821971	-0.13714806733792734	0.9482329668238749	-0.1417666331849936	0.9781160867862513	-0.14623843815520693
6.2	8.886148775761697e-5	-0.8233914706214258	0.00023821725782500414	-0.8033313446121705	0.000608550818636335	-0.7921104021935966	0.0015144102953154664	-0.7875229363123508	0.0037376938376103472	-0.7883653722068518	0.009316085494125746	-0.7939493643767633	0.024025976785802587	-0.8038241181304145	0.06722092509942951	-0.8175070393211861	0.23790165915529815	-0.8340036594168767	0.6505768909551025	-0.11854363261286668	0.698723257725078	-0.11991210622244602	0.7449470087267406	-0.12219091333860585	0.7896218569425443	-0.12517745224999488	0.832801251645106	-0.12874779775423162	0.8742207337253	-0.13280214080251132	0.9132189959393479	-0.13722341746939906	0.9485774227190368	-0.14182610766733986	0.9783225305333946	-0.1462747898754891
6.3	7.792272480874001e-5	-0.8357349600172479	0.00021119810339267746	-0.8152901354390436	0.0005453098202029306	-0.8038169547699627	0.0013712377396260206	-0.7990785778576015	0.003419077431533776	-0.7998517829933596	0.008607786002598395	-0.8054349329649558	0.022417274505509406	-0.8153662015349556	0.06330775203951094	-0.8291488665815185	0.2259415271501754	-0.8457597840452715	0.6513649716475612	-0.11867962346622186	0.6994409516450784	-0.12003652075724267	0.7456061888749791	-0.12230485851336453	0.7902278311626094	-0.1252817170901263	0.8333542938743768	-0.12884258590992978	0.8747159885565475	-0.13288687727844053	0.9136448274567546	-0.13729640445807806	0.9489113483184114	-0.1418837829889027	0.978523030115589	-0.14631009857892907
6.4	6.83155429399122e-5	-0.8480706873921204	0.00018720881672392028	-0.827242598700478	0.0004885632805469971	-0.8155183988180807	0.0012414322388047665	-0.8106301373265536	0.0031272647265517726	-0.8113349986861017	0.007952606784753562	-0.8169181029587347	0.02091485596308625	-0.8269066318595581	0.05961986477958968	-0.8407897573833893	0.2145794553370995	-0.857515619985854	0.652125272030631	-0.11881098230465492	0.7001337257599672	-0.12015674222482935	0.7462428020932078	-0.12241500827235136	0.7908133674690927	-0.1253825536294348	0.833889004192378	-0.1289343040190296	0.875195180407371	-0.13296892043896916	0.914057245896659	-0.13736712939814857	0.949235186785565	-0.1419397344263188	0.9787178286500516	-0.14634440689910355
6.5	5.988010521152072e-5	-0.860398939022218	0.00016591446580839717	-0.8391889578102888	0.00043765419507994075	-0.8272149054389599	0.0011237655397328319	-0.8221777436808183	0.002860038712220467	-0.8228151138870983	0.007346633508436093	-0.828398940256882	0.019511818447227693	-0.8384454504733349	0.05614447172070171	-0.8524297324269854	0.2037857227799822	-0.8692711722506994	0.6528591002099922	-0.11893792059529106	0.7008027348393493	-0.12027296025449123	0.7468578797669667	-0.12252153241147004	0.7913793873079665	-0.12548011347792096	0.8344061968960866	-0.12902308613430952	0.875659010391413	-0.13304838616576736	0.9144568241080256	-0.13743568787561294	0.9495493573064211	-0.14199403321900983	0.9789071564361896	-0.1463777551430412
6.6000000000000005	5.247541562493383e-5	-0.8727199864979623	0.0001470164610418182	-0.8511294248590273	0.0003919907323975561	-0.8389066373011619	0.0010171198992739534	-0.8337215197522143	0.002615361662200623	-0.8342922188876325	0.006786233551002764	-0.8398775078960868	0.01820169741682355	-0.8499826970351728	0.052869494699171564	-0.8640688115397805	0.19353207440166406	-0.8810264462477724	0.6535676871344278	-0.11906063775178619	0.7014490667016259	-0.12038535373329105	0.7474523942990114	-0.12262459119198821	0.79192676008504	-0.12557453981327776	0.8349066408734659	-0.12910905892837254	0.8761081410608774	-0.13312538403105603	0.914844103919971	-0.1375021703352997	0.9498542567783451	-0.14204674681537438	0.9790912314234069	-0.1464101815744328
6.7	4.597715197909043e-5	-0.8850340876278828	0.00013024870997987192	-0.8630642013292773	0.0003510399406420002	-0.8505937491734253	0.0009204784272342927	-0.8452615826253957	0.002391361088692877	-0.8457663999321116	0.0062680363936703405	-0.8513538662208733	0.016978439575926842	-0.8615184095726459	0.04978353013368719	-0.8757070137844327	0.18379164992885144	-0.8927814467716457	0.6542521920675256	-0.11917932195058067	0.702073746875653	-0.1204940915333507	0.7480272631596097	-0.12272433598268714	0.7924563066988499	-0.1256659679449358	0.8353910626537993	-0.12919234218361048	0.8765431989704564	-0.1332000177130915	0.9152195982074635	-0.13756666241385793	0.9501502612205512	-0.14209793912653088	0.9792702603818452	-0.14644172241745224
6.800000000000001	4.027573942532603e-5	-0.8973414872827252	0.00011537416445931308	-0.8749934787600087	0.0003143220382712467	-0.8622763884183604	0.0008329162373732124	-0.8567980439927965	0.002186316745432914	-0.8572377394629651	0.005788915311326437	-0.862828073041844	0.015836377497286336	-0.8730526247303099	0.0468758122352153	-0.8873443574963495	0.17453891536217872	-0.9045361785276795	0.654913707604833	-0.11929415088397428	0.7026777428808738	-0.12059933318235928	0.7485833526109099	-0.12282090985189122	0.7929688027920282	-0.12575452583431446	0.8358601492170107	-0.12927304924426358	0.8769647770405349	-0.13327238537969793	0.9155837926176175	-0.1376292452687145	0.9504377271209135	-0.14214767075245266	0.9794444394357364	-0.14647241205085365
6.8999999999999995	3.527463939924396e-5	-0.9096424181835092	0.00010218172226483812	-0.886917439363502	0.00028140523827610244	-0.8739546954502114	0.0007535923435414556	-0.868331010482827	0.0019986486071914738	-0.8687063163482159	0.00534597027970027	-0.8743001837832879	0.014770205806744433	-0.8845853775158632	0.04413617814970901	-0.8989808603371872	0.1657495981180585	-0.9162906460412961	0.655553264280422	-0.1194052924554276	0.7032619681648591	-0.12070122948224142	0.7491214811359749	-0.12291444811377983	0.793464981747198	-0.12584033457477334	0.8363145505837775	-0.12935128743391958	0.8773734367368928	-0.13334258004270907	0.9159371476513293	-0.13768999582328528	0.9507169926677878	-0.14219599919328108	0.9796139547725091	-0.14650228311208846
7.0	3.088883102872091e-5	-0.9219371016370428	9.048344880397442e-5	-0.8988362565985607	0.00025190105883479783	-0.8856288041593829	0.0006817422422728553	-0.8798605839651977	0.0018269057578852803	-0.8801722060927565	0.004936512025670428	-0.8857702516216046	0.013774958674453414	-0.8961167017572204	0.041555034948942415	-0.9106165393222827	0.15740062524902632	-0.9280448536689585	0.6561718348021414	-0.11951290542200403	0.7038272857283978	-0.12079992308049892	0.7496424226001772	-0.12300507883295034	0.7939455374512623	-0.1259235088355224	0.8367548822067574	-0.12942715844141467	0.8777697100834665	-0.1334106898858331	0.9162800998880363	-0.13774898707806682	0.9509883789045417	-0.14224297904208247	0.9797789832632058	-0.14653136660595295
7.1	2.7043464350398595e-5	-0.9342257482223733	8.01120873251413e-5	-0.9107500957030253	0.0002254600771174248	-0.8972988423061956	0.0006166711272118498	-0.8913868618335989	0.001669756123421788	-0.8916354810342428	0.00455804715024422	-0.8972383288360427	0.012845988730425903	-0.9076466298965787	0.039123328372350635	-0.9222514108343907	0.14947006465568352	-0.9397988056077393	0.6567703379490719	-0.11961713998841202	0.7043745114690999	-0.12089554899826294	0.7501469091695254	-0.12309292329081943	0.794411126849344	-0.12600415727168376	0.8371817271812889	-0.12950075867781274	0.8781541015237064	-0.13347679861070355	0.9166130637511717	-0.13780628832284708	0.9512521908056116	-0.1422886621620701	0.9799396930370102	-0.1465596920053051
7.199999999999999	2.3672666722061847e-5	-0.9465085584313957	7.091882905323157e-5	-0.9226591141888499	0.00020176808644683657	-0.9089649318863475	0.0005577476846194253	-0.9029099372676739	0.0015259769892737426	-0.903096210524575	0.0042082642573736725	-0.9087044618117662	0.011978947166556826	-0.9191751933597304	0.03683251318674383	-0.9338854908436853	0.14193706914779022	-0.9515525059046528	0.6573496421680729	-0.11971813835670839	0.704904417266939	-0.12098823511876464	0.7506356340073755	-0.12317809641713062	0.7948623723069879	-0.1260823829039574	0.8375956382916996	-0.12957217960689882	0.8785270896444832	-0.13354098552772714	0.9169364325932138	-0.13786196539916426	0.9515087181410075	-0.14233309787506537	0.9800962440137734	-0.14658728734431076
7.3	2.071848391099175e-5	-0.9587857232464476	6.277131725031079e-5	-0.934563462302527	0.00018054262029295573	-0.9206271894703332	0.0005043984228613002	-0.9144298994762126	0.0013944462465068875	-0.9145544610981142	0.0038850210253011633	-0.9201686991847516	0.011169765104034798	-0.9307024222581011	0.034674525254535904	-0.9455187945084222	0.1347818232186335	-0.9633059584652033	0.6579105620770473	-0.11981603523382886	0.7054177338347027	-0.12107810263956235	0.7511092537684304	-0.12326070718952872	0.7952998637968519	-0.12615828347028393	0.837997139907246	-0.12964150805142655	0.8788891287746897	-0.13360332613823828	0.9172505803223101	-0.13791608086918128	0.9517582366661306	-0.14237633306574335	0.9802487883980524	-0.1466141793050263
7.4	1.8129951715075382e-5	-0.9710574247893509	5.555185836203471e-5	-0.9464632839680488	0.0001615298096312968	-0.9322857265184279	0.0004561024922432179	-0.9259468339231962	0.0012741343135589135	-0.9260102966279031	0.003586332160557382	-0.931631086345663	0.010414636014957082	-0.9422283456899202	0.03264175492216918	-0.9571513365937618	0.12798549192642023	-0.9750591683769323	0.6584538887297493	-0.1199109583105781	0.7059151484079935	-0.12116526655047916	0.7515683909095457	-0.12334085900382694	0.7957241609243021	-0.126231951751899	0.8383867297399727	-0.12970882647717025	0.8792406504689732	-0.1336638921319474	0.9175558623536209	-0.1379686942403105	0.9520010087171141	-0.14241841237119898	0.9803974707031448	-0.14664039344945445
7.5	1.586225834030251e-5	-0.9833238366898625	4.915583885451629e-5	-0.9583587151423725	0.00014450154299944213	-0.9439406496765392	0.0004123869548177162	-0.9374608225382444	0.0011640966844837324	-0.9374637784711592	0.0033103581780632102	-0.9430916669872547	0.00970999923816867	-0.9537529917353194	0.030727021939976683	-0.9687831313961164	0.12153017509622896	-0.9868121353395005	0.6589803584993764	-0.12000302868563063	0.7063973269491092	-0.12124983578740703	0.7520136358180833	-0.12341865001778213	0.7961357948050032	-0.12630347587592172	0.8387648804755301	-0.129774213256648	0.8795820648856727	-0.13372275168163583	0.9178526167696973	-0.13801986213989098	0.9522372840665249	-0.14245937830210537	0.980542430351189	-0.1466659535360283
7.6	1.3876014606082581e-5	-0.9955851246749532	4.349027769392713e-5	-0.9702498872308464	0.00012925290129464878	-0.955592061048486	0.0003728224668466638	-0.9489719439127728	0.00106346705762489	-0.9489149656048189	0.003055394954003846	-0.9545504831941342	0.009052524487385397	-0.9652763875064259	0.028923551707730078	-0.9804141927618737	0.11539885671361116	-0.9985648668264302	0.6594906555262683	-0.12009236128347504	0.7068648867780697	-0.12133191394373388	0.7524455487994616	-0.12349417346987723	0.7965352698066364	-0.12637293959640883	0.8391320412871178	-0.12983774291418176	0.8799137620671427	-0.13377996965195166	0.9181411653463081	-0.1380696384844121	0.9524673006609748	-0.1424992713660511	0.9806837977225126	-0.1466908831056402
7.7	1.2136614172750841e-5	-1.007841447021041	3.847256589829537e-5	-0.9821369254189914	0.0001155998417037287	-0.9672400584475204	0.0003370193394954398	-0.9604802734800346	0.0009714510017618215	-0.9603639147522349	0.0028198640012319226	-0.9660075752681887	0.008439097301360306	-0.976798559194172	0.0272249527990629	-0.9920445341005402	0.10957536608280488	-1.0103173649367445	0.6599854483275434	-0.12017906522721125	0.7073184184018794	-0.12141159937233831	0.7528646619299493	-0.1235675179752795	0.7969230651735145	-0.12644042255530094	0.8394886392420404	-0.1298994863539704	0.8802361131300417	-0.13383560778225606	0.9184218145069727	-0.13811807463696746	0.9526912853099703	-0.14253813018199815	0.9808216988724158	-0.1467152040298652
7.800000000000001	1.0613656304397045e-5	-1.020092954949082	3.402932482528836e-5	-0.9940199494957924	0.00010337710736029166	-0.9788847356407623	0.0003046239458249221	-0.9719858836964398	0.0008873201196833507	-0.9718106805045514	0.002602303419907397	-0.9774629828900653	0.007866805381872967	-0.9883195321127991	0.025625195697882627	-1.0036741683993287	0.10404433395726222	-1.0220696329779644	0.6604653647366666	-0.12026324418897097	0.7077584825258213	-0.12148898555493207	0.7532714807359205	-0.12363876780212504	0.7972996365025407	-0.12650600052661937	0.8398350806096732	-0.1299595110717731	0.8805494713727302	-0.13388972491651613	0.9186948562112411	-0.138165219554023	0.9529094543269545	-0.14257599158702172	0.9809562537017433	-0.14673893732951554
7.9	9.280443269872228e-6	-1.0323397930310791	3.0095390443112953e-5	-1.0058990741552707	9.243634159252467e-5	-0.990526182566863	0.0002753154451284307	-0.9834888441927436	0.0008104066718893286	-0.983255315423988	0.0024013594788919817	-0.9889167434881585	0.0073329257681955876	-0.9998393307424295	0.0241185926836872	-1.0153031082376247	0.0987911535516252	-1.0338216741566248	0.6609310008046865	-0.12034499671626488	0.708185611856934	-0.12156416139166443	0.7536664857988647	-0.12370800312746877	0.7976654171629397	-0.1265697456418346	0.8401717520789355	-0.13001788135314213	0.8808541733064853	-0.1339423771201938	0.9189605687817834	-0.13821111992235535	0.9531220141245683	-0.14261289073646788	0.9810875767126841	-0.1467621030792708
8.0	8.113534709507818e-6	-1.0445820996119852	2.661290716418502e-5	-1.017774409278045	8.264438728317109e-5	-1.0021644855441045	0.0002488027974419063	-0.9949892219097396	0.0007400986257077386	-0.9946978701547646	0.0022157787860876328	-1.0003689019789053	0.006834912799413292	-1.0113579787697025	0.022699778806231467	-1.0269313658076464	0.09380194300091127	-1.0455734915831414	0.661382915813652	-0.12042441654160696	0.7086003127804988	-0.12163721147071338	0.7540501342278437	-0.12377530027618443	0.7980208196298461	-0.1266317265993262	0.8404990218925843	-0.13007465845733684	0.8811505396167153	-0.13399361810123478	0.9192192176752765	-0.13825582028690103	0.9533291617675281	-0.14264886119776168	0.9812157773084547	-0.14678472046017427
8.100000000000001	7.092358411885666e-6	-1.0568200069621687	2.3530519742114388e-5	-1.0296460601943462	7.388175375990046e-5	-1.0137997274638884	0.0002248220431354583	-1.006487081265412	0.000675835097548863	-1.0061383935177932	0.0020444010084469944	-1.0118194741268431	0.006370386818559006	-1.0228754991261608	0.021363693893083437	-1.0385589529355121	0.08906350965098245	-1.0573250882768224	0.6618216617255728	-0.12050159284145329	0.7090030669197224	-0.1217082163194294	0.7544228610344198	-0.12384073194350718	0.7983662366278329	-0.12669200886391435	0.8408172409049132	-0.13012990078920125	0.8814388760597919	-0.1340434981337762	0.919471056201829	-0.13829936317016317	0.9535310854873412	-0.14268393503842577	0.9813409600732046	-0.14680680780870503
8.2	6.1988595457184315e-6	-1.0690536418783325	2.0802652892387433e-5	-1.0415141279298827	6.604123518674268e-5	-1.0254319879716327	0.00020313382546930696	-1.0179824842665925	0.00061710215854308	-1.017576932579549	0.0018861521047940514	-1.0232685054924462	0.005937123574978725	-1.0343919140241649	0.020105565536328515	-1.0501858811020324	0.08456331609211191	-1.0690764671703867	0.6622477433922581	-0.12057661053368943	0.709394332587795	-0.1217772526384652	0.7547850804138293	-0.1239043674025885	0.7987020423080753	-0.12675065484831402	0.8411267436041088	-0.13018366405737053	0.8817194743005363	-0.1340920663283438	0.9197163261972406	-0.13834178918377643	0.9537279651630772	-0.14271814290840273	0.9814632250337174	-0.14682838266263692
8.299999999999999	5.417199162621877e-6	-1.0812831258131086	1.8388869347240602e-5	-1.0533787094358207	5.902666590098757e-5	-1.0370613436360134	0.00018352113461350884	-1.0294754906350847	0.0005634289740457631	-1.029013532845274	0.0017400380368805695	-1.0347160288978992	0.005533044283683177	-1.045907244990282	0.018920893007136442	-1.0618121614613838	0.08028944789869558	-1.0808276309299303	0.6626616477315314	-0.12064955050165935	0.7097745461407059	-0.12184439352020103	0.7551371869396019	-0.1239662726982119	0.7990285932931304	-0.12680772408485946	0.8414278488571731	-0.13023600143511643	0.8819926126948665	-0.13413936914510297	0.9199552586518189	-0.13838313713279765	0.9539199727717305	-0.14275151411695083	0.9815826679662298	-0.1468494617842937
8.4	4.733484801666772e-6	-1.0935085752005556	1.625329800475398e-5	-1.0652398978040352	5.275179948190779e-5	-1.048687868107467	0.00016578725413746683	-1.040966157921824	0.0005143842561831711	-1.0404482381223858	0.0016051389262718276	-1.0461620760785455	0.005156206302690135	-1.057421512896299	0.017805432049282706	-1.073437804857773	0.07623058266380495	-1.0925785829101766	0.6630638382714293	-0.12072048982865066	0.7101441232384884	-0.12190970865265972	0.7554795566782214	-0.12402651082772467	0.7993462296624954	-0.12686327338554568	0.8417208611246123	-0.1302869636784877	0.882258557021674	-0.13418545096857723	0.9201880742990258	-0.13842344411326396	0.9541072728108395	-0.1427840767044768	0.9816993803141398	-0.14687006130161223
8.5	4.13553402437655e-6	-1.105730101722712	1.4364124689837809e-5	-1.077097782468711	4.7139299563913637e-5	-1.0603116322667012	0.00014975389230471116	-1.0524545416140667	0.0004695729971320132	-1.051881090808406	0.0014806036267058693	-1.057606677747538	0.004804794391507537	-1.0689347379881367	0.016755180505047138	-1.0850628218354905	0.07237596122371674	-1.104329325322821	0.6634547564980358	-0.12078950201207148	0.710503460021976	-0.12197326451000931	0.7558125482299334	-0.1240851419101452	0.7996552758734838	-0.1269173569916932	0.8420060709121743	-0.13033659927922428	0.8825175611676344	-0.13423035422012758	0.9204149841668049	-0.13846274560352712	0.9542900226952551	-0.14281585750949632	0.9818134499921818	-0.1468901965516516
8.6	3.6126662627274916e-6	-1.1179478125594855	1.2693138818584191e-5	-1.0889524493952738	4.2119831525880074e-5	-1.071932704363974	0.0001352594820128403	-1.0639406952358297	0.0004286334692836271	-1.0633121318577232	0.001365644683508771	-1.0690498636515455	0.004477112515961466	-1.0804469399129841	0.015766364729238896	-1.096687222655451	0.06871535947986594	-1.1160798607955629	0.6638348231126835	-0.12085665716361119	0.7108529342115216	-0.12203512453065277	0.7561365037012804	-0.12414222334432613	0.7999560416222774	-0.1269700267139818	0.8422837557009919	-0.13038495457677085	0.8827698677683699	-0.13427411946311338	0.9206361900941645	-0.13850107554983782	0.9544683731295323	-0.14284688223165376	0.9819249610942713	-0.14690988228050694
8.7	3.155519976899494e-6	-1.1301618105021722	1.1215329954976429e-5	-1.1008039812575408	3.763124520899226e-5	-1.0835511501497694	0.00012215763457302744	-1.0754246704424044	0.0003912344667217348	-1.074741400868532	0.0012595336534759049	-1.0804916626189727	0.004171576166530633	-1.0919581377448877	0.014835426749367532	-1.1083110173028976	0.06523906208084555	-1.12783019191318	0.6642044462282185	-0.1209220221838371	0.7111929061336462	-0.12209534928382462	0.7564517496145153	-0.12419780995697972	0.8002488226496074	-0.1270213320635885	0.8425541806176119	-0.13043207387538291	0.8830157088091215	-0.13431678550132228	0.9208518852154565	-0.1385384664466059	0.9546424684572877	-0.14287717549052104	0.98203399422897	-0.14692913262714896
8.8	2.7558901975973146e-6	-1.1423721946467829	9.908528877078399e-6	-1.112652457603933	3.361783974520386e-5	-1.0951670329975065	0.00011031573377209783	-1.0869065171091004	0.000357072770652056	-1.0861689361406746	0.0011615967589074878	-1.0919321027047904	0.0038867051592046974	-1.1034683500089966	0.013959012132160047	-1.11993421549875	0.06193783728645735	-1.139580321201941	0.6645639943890328	-0.12098566098686053	0.7115237196810197	-0.12215399662553753	0.7567585977585873	-0.12425195414130594	0.8005339014951552	-0.12707132037505214	0.8428175990948804	-0.13047799955143227	0.8832553060756957	-0.13435838948096912	0.9210622544145936	-0.13857494941172507	0.9548124469889024	-0.14290676088098164	0.9821406267024847	-0.14694796115253356
8.9	2.4065888930833694e-6	-1.1545790599051609	8.753088959391093e-6	-1.1244979542850482	3.0029702424762517e-5	-1.1067804140187922	9.961365780994596e-5	-1.0983862834147515	0.00032587082093708895	-1.097594774738893	0.0010712108613887973	-1.103371210814045	0.0036211168896491974	-1.1149775947045335	0.013133958518693695	-1.131556826710086	0.058802913061944954	-1.1513302511183183	0.6649138396885749	-0.12104763459134259	0.7118457083396252	-0.12221112177449592	0.7570573459860033	-0.12430470598690094	0.8008115482044104	-0.1271200369214713	0.8430742534915491	-0.13052277215520092	0.8834888721365874	-0.1343989669376874	0.9212674747513669	-0.13861055425731	0.9549784413090435	-0.14293566102528033	0.982244932689328	-0.14696638086739233
9.0	2.1013189887722187e-6	-1.1667824976525605	7.731599749411136e-6	-1.1363405464998193	2.6822114301001994e-5	-1.1183913521718014	8.994261776318085e-5	-1.1098640159202642	0.00029737457745356764	-1.1090189525463678	0.0009877997111027712	-1.1148090133617707	0.003373520013129332	-1.1264858893265461	0.01235728479235691	-1.1431788601604302	0.05582595434199748	-1.1630799840490122	0.665254330681002	-0.1211080013219645	0.7121591755257589	-0.12226677772899536	0.7573482789594901	-0.12435611340157358	0.8010820209914217	-0.1271675250225756	0.8433243756735591	-0.13056643050538264	0.8837166101515012	-0.1344385519375993	0.921467715861846	-0.1386453095561631	0.9551405785654674	-0.14296389762198602	0.9823469833895674	-0.1469844042594658
9.1	1.8345652597269792e-6	-1.178982595798935	6.828638589146308e-6	-1.1481803046053765	2.3955015930234562e-5	-1.1299999043632183	8.12041021985422e-5	-1.1213397596426358	0.0002713515562227672	-1.120441504182876	0.0009108304828882994	-1.1262455357983407	0.0031427085242291303	-1.1379932508864965	0.011626180845689787	-1.1548003248396972	0.05299904140964976	-1.1748295223139333	0.6655858002867855	-0.12116681694174745	0.7124644261128963	-0.12232101497628971	0.7576316688520598	-0.12440622222564342	0.8013455668605645	-0.12721382614617877	0.8435681875597227	-0.13060901176893547	0.8839387148915351	-0.13447717710536705	0.9216631403347094	-0.138679242704265	0.9552989807405223	-0.14299149149206208	0.9824468471758796	-0.14700204331942224
9.200000000000001	1.6014981468258197e-6	-1.1911794389602892	6.030543659856897e-6	-1.1600172971176173	2.1392527279920922e-5	-1.1416061255442052	7.330891845356849e-5	-1.132813558124679	0.0002475890264095214	-1.1318624635910632	0.0008398105508658787	-1.1376808031026733	0.0029275562119034414	-1.1494996959317205	0.010937997913893514	-1.166421229513597	0.05031464933600604	-1.186578868172714	0.6659085666334186	-0.12122413478718333	0.7127617466895928	-0.12237388189178168	0.7579077760037949	-0.12445507633925	0.8016024221902295	-0.12725898000347305	0.8438059016342799	-0.13065055158443922	0.8841553726811872	-0.13451487373920476	0.9218539040651873	-0.1387123799795574	0.9554537649066305	-0.14301846262222453	0.9825445897309779	-0.1470193095656009
9.3	1.3978892728812493e-6	-1.2033731086198634	5.32521544657584e-6	-1.1718515901189606	1.9102516414924194e-5	-1.1532100688008018	6.617632192243982e-5	-1.144285453500788	0.00022589235534983988	-1.1432818632863455	0.0007742845086834971	-1.1491148392637929	0.002727011466821908	-1.161005240563815	0.010290239444452426	-1.1780415827324737	0.047765628429898725	-1.198328023830824	0.6662229338434313	-0.12128000589506839	0.7130514113698951	-0.12242542478264566	0.7581768495383922	-0.12450271776316126	0.8018528132810795	-0.12730302463859414	0.844037721428635	-0.13069108407816257	0.8843667623919313	-0.1345516718276698	0.9220401565881556	-0.13874474659727065	0.9556050434668918	-0.14304483020576148	0.9826402741770994	-0.14703621406729311
9.399999999999999	1.2200372554642548e-6	-1.2155636832798633	4.701939768834974e-6	-1.183683247373203	1.705621209464e-5	-1.1648117854391313	5.973322543787886e-5	-1.1557554865590283	0.0002060834897543966	-1.1546997349168124	0.0007138313964442818	-1.1605476676790425	0.002540092419311166	-1.1725099004560435	0.009680552473891876	-1.1896613928412576	0.04534518564846288	-1.21007699144426	0.6665291927734679	-0.12133447912161979	0.713333682443928	-0.12247568799412094	0.7584391279422874	-0.12454918675352974	0.8020969568713269	-0.12734599651285083	0.8442638419743833	-0.13073064198195886	0.8845730554343877	-0.13458760014774154	0.9222220413917931	-0.13877636676202965	0.9557529243818235	-0.14307061268115415	0.9827339611983835	-0.1470527674665587
9.5	1.0647025784475523e-6	-1.2277512386043345	4.151230625359193e-6	-1.1955123304337039	1.5227855887823464e-5	-1.176411325065779	5.391348153034405e-5	-1.1672236967997414	0.00018799956215099237	-1.1661161091820489	0.0006580621349837973	-1.171979311086607	0.002365882387475772	-1.1840136908698102	0.00910671948420149	-1.2012806679814387	0.04304686692180752	-1.2218257731226463	0.6668276217079094	-0.12138760125440712	0.7136088109889709	-0.12252471400943353	0.7586948396089352	-0.12459452189101279	0.8023350606213017	-0.12738793058398018	0.8444844502295847	-0.13076925669172434	0.8847744162235393	-0.134622686315985	0.9223996962130944	-0.13880726371695407	0.9558975113831424	-0.14309582776768334	0.9828257091566517	-0.14706897999866375
9.6	9.290504305482367e-7	-1.2399358475537863	3.66469066655058e-6	-1.2073388987453864	1.3594389841372565e-5	-1.1880087356636397	4.865723097834193e-5	-1.178690122493119	0.00017149161247787646	-1.1775310199664681	0.0006066171465960274	-1.1834097915908974	0.0022035256162845035	-1.1955166266702713	0.008566650712888493	-1.2128994161052695	0.04086454034714424	-1.2335743709311782	0.6671184870102252	-0.1214394171175922	0.7138770374437394	-0.12257254354378203	0.7589442033506508	-0.12463876016463726	0.8025673235693963	-0.12742886038082635	0.8446997254800845	-0.13080695835856648	0.884971002522369	-0.1346569568450343	0.9225732533164449	-0.13883745978995254	0.9560389041754401	-0.14312049250047926	0.982915574200906	-0.14708486151126654
9.7	8.106005485358962e-7	-1.252117580512103	3.2348873452620024e-6	-1.219163009740975	1.213517612811474e-5	-1.1996040636635432	4.391031164309396e-5	-1.1901548007219669	0.0001564234155261299	-1.1889444871810904	0.0005591641499821711	-1.1948391306868764	0.002052223289547365	-1.2070187223411692	0.008058376891989173	-1.2245176449792685	0.038792380209906614	-1.2453227868920385	0.6674020437349998	-0.12148996967093187	0.7141385921484084	-0.12261921563279113	0.7591874288802173	-0.12468193705076407	0.8027939365613133	-0.127468818073295	0.8449098397175538	-0.130843775830447	0.8851629657657535	-0.13469043719686108	0.9227428397563586	-0.13886697643739548	0.9561771986265046	-0.1431446232622711	0.98300361037082	-0.1471004214824893
9.8	7.071832171584682e-7	-1.2642965054062474	2.8552430080585697e-6	-1.2309847189317844	1.0831745450470808e-5	-1.2111973540119603	3.9623722111208336e-5	-1.2016177674468933	0.00014267040565733516	-1.2003565439344885	0.0005153961169882197	-1.20626734928332	0.0019112297977866095	-1.2185199919989038	0.007580042392668009	-1.2361353621913698	0.03682485179147641	-1.2570710229855973	0.6676785362033436	-0.12153930010296451	0.7143936958527172	-0.12266476771580061	0.7594247172642881	-0.12472408658747954	0.8030150826544074	-0.12750783453927056	0.8451149579957933	-0.13087973692528243	0.8853504513659165	-0.13472315183303554	0.9229085776254213	-0.13889583428533858	0.9563124869470356	-0.14316823581396215	0.9830898696944963	-0.14711566903797912
9.9	6.169006789133966e-7	-1.2764726878192196	2.5199373784279817e-6	-1.24280407999351	9.66757129509551e-6	-1.2227886502349437	3.575313515420759e-5	-1.2130790575423438	0.00013011869089637023	-1.2117672175033172	0.0004750293795524814	-1.2176944677250263	0.0017798492460202194	-1.2300204494059246	0.007129898753319641	-1.2477525751557328	0.034956696923599845	-1.2688190811672118	0.6679481985441894	-0.12158744791876819	0.7146425601942906	-0.12270923571433759	0.7596562613504803	-0.12476524144471049	0.8032309374987705	-0.12754593942654505	0.8453152387667248	-0.13091486831381757	0.8855335990006442	-0.13475512426217184	0.9230705842883797	-0.1389240531684538	0.9564448578611077	-0.14319134532329103	0.9831744022768856	-0.14713061296842117
10.0	5.380932960593567e-7	-1.2886461910967144	2.2238210588334886e-6	-1.2546211448162146	8.627867421260898e-6	-1.2343779944987485	3.225845645755688e-5	-1.2245387048437517	0.0001186641491222568	-1.2231765343876082	0.0004378018760841479	-1.2291205058139965	0.0016574321864373611	-1.2415201079834528	0.006706298569866541	-1.2593692911218115	0.03318292026365227	-1.2805669632909233	0.6682112552037838	-0.12163445102265129	0.7148853883331413	-0.12275265410340586	0.7598822461698944	-0.12480543299035783	0.8034416696965806	-0.12758316121191668	0.8455108341973989	-0.1309491956241995	0.88571254288537	-0.13478637708473876	0.923228972603285	-0.13895165216681396	0.9565743967639077	-0.14321396639244588	0.9832572564067628	-0.14714526173791437


==> roots-check-G.csv <==
r	G_000	G_005	G_010	G_015	G_020	G_025	G_030	G_035	G_040	G_045	G_050
0.0	0.9999999999995185	1.159037041466945	1.2533141373155001	1.2800554261127328	1.2878993168537212	1.2869702423049998	1.281846676020518	1.2747530639739948	1.266824648114091	1.2586583585257607	1.2505713714684614
0.1	0.9950371902087924	1.155713318225367	1.251039655383168	1.2782124767510048	1.2863225488716041	1.2855729528665427	1.280578227197333	1.2735814970217876	1.2657285767268571	1.257622800194064	1.24958543607353
0.2	0.9805806756932102	1.1458493070472688	1.2442481016240505	1.2727006806383696	1.2816032105773416	1.2813889855816347	1.2767790161554378	1.270071813661672	1.2624446213823493	1.254519841240843	1.246630941252078
0.3	0.9578262852536582	1.1297592321834113	1.2330344108725149	1.2635709594246067	1.2737740925652348	1.2744419833977108	1.2704674100425217	1.264239038405572	1.2569855371717544	1.249360612687267	1.241717806900458
0.4	0.9284766908525025	1.1079434111806608	1.217554360262473	1.25090740605015	1.2628894927391716	1.264771151415605	1.261673890678863	1.2561081190695902	1.2493725115284877	1.2421636093280195	1.2348625189473044
0.5	0.8944271909511042	1.0810557887113668	1.1980209797386683	1.2348261354214436	1.2490246917467043	1.2524309593865495	1.25044086067073	1.2457137879927738	1.2396350581728526	1.2329546047464517	1.2260880587953094
0.6	0.857492925712503	1.0498633185600503	1.1746996909422183	1.215473705450131	1.2322752286336787	1.2374907299688076	1.2368223744655122	1.233100369288791	1.2278108696778087	1.2217665330864964	1.2154238050977777
0.7000000000000001	0.8192319205183939	1.0152011706853192	1.1479023191800704	1.1930251385401143	1.2127559865849575	1.22003411683686	1.2208837968263777	1.2183215336680449	1.2139456296951314	1.2086393383323761	1.2029054084529165
0.8	0.7808688147500532	0.9779278360566335	1.1179801727990166	1.1676815786367407	1.1906001011552334	1.2001584787778246	1.2027013918864413	1.2014400027962466	1.1980927861728152	1.1936197920493121	1.1885746397309014
0.8999999999999999	0.7432941462435694	0.9388837929332375	1.0853163933047132	1.1396676287580714	1.1659577057815793	1.1779741564071975	1.1823618466064996	1.1825272055771907	1.1803132871827091	1.176761280762321	1.1724792129225128
1.0	0.7071067811821666	0.8988565948942492	1.0503178040651036	1.109228414251015	1.1389945314723173	1.1536036595637884	1.1599617331038456	1.1616628891597098	1.1606752812619674	1.1581235743520968	1.1546725835504452
1.1	0.6726727940260655	0.8585542274691447	1.0134064901952704	1.0766264262664593	1.1098903794497637	1.1271807743735425	1.1356069149408048	1.1389346878765119	1.1392537844532964	1.1377725069743545	1.1352137238409714
1.2	0.6401843996093856	0.8185874409987236	0.9750113411229264	1.04213819677267	1.0788374870742947	1.0988495999288026	1.1094119030599423	1.1144376537193865	1.116130316508195	1.1157797825170728	1.1141668760049057
1.3	0.6097107608629969	0.7794608703822062	0.9355597777832365	1.0060508636426568	1.046038808618096	1.068763525389076	1.0814991676291823	1.0882737523503128	1.091392508996118	1.0922225562009074	1.0916012851670938
1.4000000000000001	0.5812381938763607	0.7415718886259491	0.8954698697259508	0.9686586794411041	1.011706233312349	1.0370841590783535	1.0519984126168238	1.0605513290399553	1.065133688342549	1.0671831449032931	1.0675909135164585
1.5	0.5547001958822705	0.7052156926109245	0.8551430250034523	0.9302595169538093	0.9760587635579381	1.0039802218282674	1.0210458204580275	1.0313845493208122	1.0374524371139424	1.0407486583839998	1.0422141376636835
1.6	0.5299989401782472	0.6705948751534606	0.8149574022625502	0.891151423850738	0.9393206761827675	0.9696264173916547	0.988783274707303	1.0008928195503684	1.008452137141569	1.0130106241259424	1.015553431056489
1.7000000000000002	0.5070201271419558	0.6378317552097842	0.775262220809811	0.8516292676185712	0.9017196893639655	0.9342022932220795	0.9553575691054402	0.969200193003827	0.9782404984491851	0.9840645986378607	0.98769503367233
1.7999999999999998	0.4856429299023041	0.6069819319898001	0.7363729214417402	0.8119815163062065	0.8634851561868615	0.8978911052726989	0.9209196120343796	0.9364347675852938	0.9469290782270638	0.954009768354257	0.9587286114201011
1.9	0.46574643334723603	0.5780478339990394	0.6985674888874102	0.7724871820393466	0.8248463052206808	0.860878700698107	0.885623635908556	0.9027280817564375	0.914632794567067	0.9229485435821662	0.9287469077472748
2.0	0.44721359743418143	0.5509913683610064	0.6620837363016984	0.7334129539783085	0.7860305450042531	0.8233524324167241	0.8496264216675605	0.8682145158799766	0.881469440086311	0.8909861492238933	0.8978453903769026
2.1	0.4299335782465206	0.5257451254892086	0.6271177144323421	0.6950105360606658	0.747261846658953	0.78550011936453	0.8130865492180579	0.8330307068786488	0.8475592011519258	0.858230216505555	0.8661218962978903
2.2	0.4138029444010984	0.5022218519617828	0.5938231919822832	0.6575141967421017	0.7087592142235017	0.7475090658615798	0.7761636854375563	0.7973149849662907	0.8130241891145031	0.8247903804047224	0.8336762785417697
2.3000000000000003	0.39872611699782085	0.4803221505957841	0.5623121871130791	0.621138530875853	0.6707352469750508	0.709565152691769	0.7390179222146073	0.7612068422702871	0.7779879908133134	0.7907778881472775	0.8006100587825258
2.4	0.3846153791476922	0.45994049718233676	0.5326565005758374	0.5860764288492117	0.633394788947705	0.6718520110531344	0.7018091779606436	0.724846444495344	0.7425752467681467	0.7563052249968594	0.7670260903756384
2.5	0.3713906698657719	0.44096976034154534	0.5048901760884563	0.5524972468333724	0.5969336548360801	0.6345502881408672	0.6646966770625582	0.6883741984772772	0.7069112669900189	0.721485764665963	0.7330282373241526
2.6	0.35897909105755477	0.42330446992479975	0.4790127854417973	0.5205451763628907	0.5615374066780938	0.5978370092742573	0.6278385227591019	0.6519303906029659	0.671121696161846	0.6864334532473533	0.6987210757086674
2.7	0.3473143575990109	0.40684303903118596	0.4549934048413301	0.4903378228538892	0.527380143971446	0.5618850354119281	0.5913913797581208	0.6156549138164824	0.6353322427521192	0.6512625374742126	0.6642096256207393
2.8000000000000003	0.336336382330047	0.3914892055349022	0.4327751174880053	0.46196502238801523	0.4946232551784656	0.526862605537269	0.5555102831538412	0.5796871042948988	0.5996684899102395	0.6160873511342808	0.6295991238698021
2.9	0.325990692053644	0.3771528489760402	0.41227984955674607	0.43548795351067215	0.4634140633033019	0.49293293921658965	0.5203485892006379	0.5441657130356421	0.5642558108239891	0.581022176995961	0.5949948502428843
3.0	0.3162277659313445	0.3637503574950687	0.39341332786366057	0.4109386331008348	0.4338842875761854	0.46025385371106864	0.4860580799883018	0.509229042441727	0.5292194173861123	0.5461812073097428	0.5605020246539153
3.1	0.3070027583140344	0.35120470199310133	0.37606994278413564	0.3883199163009163	0.4061482389663444	0.4289773201406301	0.4527892259262896	0.47501528323544795	0.49468457943254524	0.5116786332029857	0.5262257979300813
3.2	0.29827499281595204	0.3394452629100462	0.3601373126966842	0.36760614036573774	0.3803006881064574	0.39924884243431447	0.42069159364622444	0.44166309178763086	0.4607770627270629	0.4776289038388602	0.4922713675420057
3.3000000000000003	0.29000742721343126	0.32840754359980384	0.34550037670971745	0.34874454948313466	0.3564143765710615	0.3712064909184431	0.3899143568758168	0.40931245012751144	0.4276238479816937	0.4441472111479922	0.4587442615132529
3.4000000000000004	0.282166324880524	0.31803279225500125	0.3320448874862642	0.33165760188806775	0.33453723308638783	0.3449793634816362	0.3606068156262372	0.3781058462300913	0.39535421037725993	0.4113502764504365	0.42575085188302403
3.5	0.2747210916429358	0.30826758415697453	0.3196602296513658	0.31624619451306984	0.31468947002515923	0.32068519425470166	0.3329187433925803	0.3481897921276394	0.36410125814406064	0.3793575442490882	0.39339918458454204
3.5999999999999996	0.2676438641877993	0.2990633905195558	0.30824154413928906	0.3023936839237549	0.2968608957618928	0.298426810218431	0.3070002503715225	0.31971664629016255	0.33400404544388224	0.3482929274397336	0.36180025186671966
3.7	0.2609090273972737	0.2903761527481567	0.2976911881197178	0.2899706529163348	0.28100892610470857	0.27828719669935603	0.283000665682394	0.2928465971238841	0.3052103772898801	0.3182872987462417	0.3310698899720379
3.8	0.2544932974314312	0.28216587382489533	0.28791959840132086	0.2788398982119577	0.26705787955377785	0.2603231345966105	0.26106571728645644	0.26774945292352126	0.27788038592461617	0.2894819819932904	0.30133156780214143
3.9000000000000004	0.24837532773999876	0.27439623411875913	0.2788456512144978	0.26886151899340544	0.25490010658510676	0.2445577665258808	0.24133209085282048	0.24460551210626644	0.25219082206083104	0.2620335477329822	0.2727204490905751
4.0	0.24253568460141037	0.267034236007348	0.2703966226849258	0.2598976091921908	0.2443993232870135	0.2309730231775928	0.22391843748359652	0.22360420670413023	0.22833966016397947	0.23612021044958872	0.24538926193716928
4.1	0.23695618466036453	0.26004987455177453	0.2625078541902209	0.25181629569326164	0.23539612906426488	0.2195034512693872	0.2089123452999917	0.20493846054065992	0.2065498780330206	0.2119499288448843	0.21951666913531126
4.2	0.23162052730495392	0.2534158454750278	0.25512221808714375	0.2444949074204454	0.22771530305252113	0.2100333344684	0.19635398306235016	0.1887920824755079	0.18706989688941797	0.18976962929708022	0.19531887727226535
4.3	0.22651351305751066	0.24710727117250908	0.24818946520170634	0.23782218151047657	0.2211740759159738	0.20239874804254498	0.18621908294227751	0.17531782182648553	0.17016607696508665	0.1698732231222473	0.17306478007749024
4.4	0.22162117546826945	0.24110146076073094	0.24166551939992392	0.23169952188592416	0.2155904149167987	0.1963951961739459	0.17840597300091904	0.1646062118970679	0.15610058613250127	0.15260243158636339	0.15309302541136222
4.5	0.2169304578159596	0.23537769200293926	0.23551176759764153	0.2260414110669014	0.21079041593247616	0.19179002202666937	0.1727320457810907	0.1566507560223779	0.14508855544805574	0.13832864040018883	0.13582400253174667
4.6000000000000005	0.212429649815989	0.2299170160519003	0.2296943793922615	0.22077512953511902	0.20661415014084134	0.1883374793719366	0.16894303674606878	0.1513214218349701	0.13723630967959463	0.12739948377841193	0.12174838163497129
4.699999999999999	0.20810764445943783	0.22470208276373965	0.22418367740439057	0.2158399591421012	0.20291965463464276	0.18579380330569048	0.1667341243244162	0.14836025273642175	0.13247915238039362	0.12004193630959507	0.11135944183127068
4.8	0.20395423960829287	0.21971698441891124	0.218953569829077	0.21118604390474943	0.1995850756639674	0.18392998267494903	0.16577754271572162	0.14740541278181696	0.1305516014825903	0.11624739148037175	0.10500238905969339
4.9	0.19996001200110283	0.21494711600236213	0.21398104931349451	0.20677306160361622	0.19650921320897335	0.18254090351611726	0.16574973227595435	0.14803644318305434	0.13101445528950928	0.11570653813553068	0.10268090597275323
5.0	0.196116155356086	0.21037905028832815	0.20924575724760025	0.2025688310684885	0.19361080528344987	0.18145059072821124	0.16635261024042355	0.14982431509258162	0.13332975627151067	0.11785256626893424	0.10395896937539992
5.1	0.19241446074111776	0.20600042613358766	0.20472960936259763	0.19854794881051369	0.19082695406309028	0.1805140459211908	0.16732672125618608	0.15237138863036628	0.13694714139136144	0.12199248700194987	0.10806521236946606
5.2	0.18884737426768927	0.20179984853470984	0.20041647675960025	0.1946905200847592	0.18811104004485074	0.1796165451360029	0.16845681572374724	0.15533487130367538	0.1413682370975788	0.12744544962172333	0.11412298799789583
5.300000000000001	0.1854077607861129	0.1977667991514375	0.19629191574357738	0.1909810237990226	0.18543038015101607	0.17867129762032183	0.16957184020362517	0.15843522417115088	0.14617825362811	0.1336281745096693	0.12134119133866886
5.4	0.18208927134780695	0.19389155613475675	0.19234293978317518	0.18740733121811234	0.18276385551485536	0.17761622034747046	0.17054154162369967	0.1614544818328513	0.1510516651589395	0.14008230616765865	0.12909514584803894
5.5	0.1788855488684047	0.19016512222645424	0.18855782729335718	0.18395988309292005	0.18009963874249177	0.17641037597803305	0.17127145489687778	0.16422940725348173	0.15574373566782787	0.14646661059152366	0.13692726250415438
5.6000000000000005	0.17579064135137973	0.18657916020851875	0.18492595955028537	0.18063101930302636	0.1774331082290126	0.17503042803288518	0.17169744699467832	0.16664290696469886	0.1600769550194017	0.15253598045098443	0.1445158216934763
5.699999999999999	0.1727993559369323	0.18312588305801727	0.18143768376015765	0.17741444818799926	0.17476499648713384	0.17346731617902011	0.17178048023282289	0.16861560432783615	0.16392734288339042	0.15811938518638888	0.1516401235632469
5.8	0.16990689681518947	0.17979826094313364	0.17808419702650694	0.17430483878076622	0.172099792113572	0.1717232504699016	0.17150190432976276	0.17009840368720353	0.1672126365807186	0.1631013370876968	0.15815197230141392
5.8999999999999995	0.1671083600385149	0.17658945580178892	0.17485744764008582	0.17129751744703398	0.16944439987842105	0.16980905824633635	0.17085937462912917	0.17106627471707064	0.16988281828716065	0.16740767876110238	0.16395482671250197
6.0	0.16439902329053072	0.17349329734380634	0.17175005072383506	0.16838825035384783	0.1668070275565182	0.16774188043386665	0.16986338165851017	0.17151319846556912	0.17191277850057898	0.17099511672341922	0.1689892248992801
6.1	0.16177502712349143	0.17050398554605722	0.1687552157915482	0.16557309423525254	0.16419634611678205	0.16554319562800007	0.16853432685589936	0.171448106945674	0.1732967156200863	0.17384362828504663	0.1732227350196674
6.2	0.15923238994639935	0.16761610787613404	0.16586668422278378	0.16284829967859057	0.1616207956862896	0.16323714324260716	0.16690006355005718	0.17089162738677038	0.1740438702403553	0.17595095705209138	0.17664301091656587
6.3	0.15676767308133724	0.16482460793122827	0.16307867502431225	0.1602102532968612	0.15908812014111212	0.1608491163059496	0.1649938240323767	0.16987345859531583	0.1741752575441719	0.1773285913760709	0.1792529390867769
6.4	0.15437688042044523	0.1621247570397264	0.16038583754909053	0.15765544743376664	0.15660504209242962	0.15840459687596556	0.16285246302958006	0.16843023538671725	0.1737211362893267	0.17799878714747894	0.18106719064948665
6.5	0.15205718416160238	0.15951212846558396	0.15778321008741816	0.15518046828472384	0.1541770750075579	0.15592821052314865	0.1605149599203032	0.1666037661169636	0.1727190185535776	0.1779923267654494	0.18210972332278752
6.6000000000000005	0.14980537937951294	0.1569825739827497	0.1552661834412675	0.15278199538902396	0.15180844535080815	0.15344297982686128	0.15802113414178068	0.16443955371310756	0.1712120759560589	0.17734679910289539	0.182411930622215
6.7	0.14761856243089594	0.15453220254766287	0.15283046875055023	0.15045680727302962	0.1495021017817221	0.15096975961141706	0.15541053938717958	0.16198553127911508	0.16924783647360964	0.17610525177436592	0.18201124137999497
6.800000000000001	0.1454940435309564	0.15215736088437337	0.1504720689668284	0.14820178956758587	0.14725978993260302	0.14852683846057654	0.1527215118587675	0.15929095972842905	0.1668770937598563	0.17431511099737904	0.18095003317040645
6.8999999999999995	0.14342907239435865	0.14985461577147946	0.14818725347193676	0.14601394317343755	0.14508217324177675	0.14612969181592064	0.14999035641831152	0.15640544783082785	0.16415297065435785	0.17202729520877505	0.17927477096709832
7.0	0.14142135634161726	0.14762073786950197	0.14597253542144753	0.1438903910204391	0.14296898260355484	0.1437908717927663	0.14725066111583665	0.1533780654930654	0.1611300925307932	0.16929546898392123	0.1770353084224453
7.1	0.1394685215962599	0.14545268693595226	0.1438246514594676	0.14182838268724218	0.14091918014748986	0.14152001796764668	0.14453273624145513	0.15025652985609464	0.15786383600732476	0.16617539747455287	0.17428430838822764
7.199999999999999	0.13756837148496276	0.1433475982931216	0.14174054350601864	0.13982529665398105	0.138931125141692	0.13932397211886108	0.14186317779206176	0.14708645155232686	0.15440962568110286	0.16272437047369387	0.17107675131573324
7.3	0.13571882131758475	0.14130277042858508	0.13971734236270544	0.13787864029059066	0.13700273264772522	0.13720697859037514	0.1392645574179926	0.14391063568059959	0.15082225703611082	0.15900067078326333	0.16746950784488734
7.4	0.1339178958013974	0.1393156536216007	0.13775235291937565	0.1359860478765079	0.13513161824490583	0.1351709509429916	0.13675524122638513	0.1407684389373151	0.14715522841708426	0.15506306482113238	0.16352095642299358
7.5	0.13216378695862432	0.13738383949925512	0.13584304077508355	0.13414527703899826	0.13331522439115726	0.13321578514003737	0.13434933830236728	0.1376951908300981	0.14346006974893422	0.15097029514956298	0.15929062898843643
7.6	0.13045450703657194	0.13550505143565922	0.13398702011227548	0.1323542040197564	0.1315509261172851	0.13133969987477026	0.13205677662964962	0.13472169265280376	0.13978566118561578	0.14678055554046165	0.15483886812446826
7.7	0.12878850468582267	0.13367713571488563	0.1321820426846329	0.1306108181497569	0.12983611544526644	0.12953958585039888	0.12988349962861506	0.1318738123235725	0.13617754160693532	0.14255093004769023	0.15022647799527242
7.800000000000001	0.12716433871941685	0.13189805338931318	0.13042598779712578	0.1289132158721107	0.1281682652624411	0.12781134781738804	0.12783177136600382	0.12917219553127893	0.13267721509040373	0.13833677917228981	0.14551434915593162
7.9	0.12558027503777033	0.1301658727721129	0.12871685317280132	0.12725959457801397	0.12654497438603785	0.12615022580139582	0.12590057334657645	0.12663211316556164	0.12932147299232932	0.13419105956148342	0.1407630344246003
8.0	0.1240347346341484	0.1284787625094802	0.12705274661225943	0.12564824646773848	0.1249639961256518	0.1245510849956448	0.12408607141939498	0.12426346122812666	0.126141759332334	0.13016356983468008	0.1360322501123459
8.100000000000001	0.12252647172883464	0.12683498518138903	0.12543187836630443	0.12407755258496547	0.12342325304137554	0.1230086669931499	0.12238212835815891	0.12207092231430555	0.12316361639626505	0.12630012503347435	0.1313802751270543
8.2	0.12105446439088746	0.12523289138001248	0.12385255414791638	0.12254597712384782	0.12192084076367618	0.1215177981564139	0.12078083652201367	0.12005428791215077	0.12040625390994304	0.12264167634867337	0.12686322143260348
8.299999999999999	0.11961699259562451	0.12367091422346393	0.12231316872197716	0.12105206206734302	0.12045502342620679	0.12007355376413514	0.1192730457953911	0.11820892941198889	0.11788228663705465	0.11922341074395078	0.12253415521212972
8.4	0.11821280638096195	0.122147564272981	0.12081220001521407	0.11959442218410607	0.11902422327826485	0.11867137899211838	0.11784886457449167	0.11652639450594625	0.11559768004613767	0.11607388497949438	0.11844206127447056
8.5	0.11684113976436884	0.12066142482210776	0.11934820369733809	0.11817174038883067	0.11762700657896846	0.117307169697074	0.11649811551083344	0.11499509632699194	0.11355193108574313	0.11321426672442646	0.11463066573670146
8.6	0.11550094992928946	0.11921114753418173	0.11791980818888706	0.11678276402106223	0.11626206756059772	0.11597731735311086	0.11521073249973371	0.11360105666143737	0.11173849205634134	0.11065776690688002	0.11113716414012145
8.7	0.11419067266284842	0.11779544838263303	0.11652571005606358	0.11542629806471294	0.11492821186909895	0.1146787233635871	0.11397709044750205	0.11232866266227222	0.1101454227770169	0.1084093468944732	0.10799094104785277
8.8	0.11290958743438913	0.11641310386695203	0.11516466975674843	0.11410120715787687	0.11362434053182732	0.11340878839079142	0.11278826416602654	0.11116139870691694	0.10875623366937161	0.10646576786209531	0.10521240557627518
8.9	0.11165689061341333	0.11506294748335455	0.11383550771006137	0.11280640657601428	0.11234943519560857	0.1121653823868058	0.11163621695434066	0.11008252068501982	0.10755086420124385	0.10481601775243987	0.10281209383690246
9.0	0.11043163515759315	0.11374386644903663	0.11253710065264266	0.11154086195273812	0.11110254495617361	0.11094680075262701	0.11051392281040522	0.10907564790321975	0.10650673057673427	0.10344210824461884	0.10079019111710529
9.1	0.10923255154798754	0.11245479866387595	0.11126837826587956	0.11030358583924203	0.10988277536638696	0.10975171157969951	0.10941542869045319	0.10812525663113515	0.10559977503090924	0.10232018878616621	0.09913659479148848
9.200000000000001	0.10805906323471366	0.11119472988958176	0.11002832004491747	0.10909363503794918	0.1086892790385267	0.10857909831195421	0.10833586482767738	0.10721706789141246	0.10480545593614478	0.10142188709594584	0.09783157386916576
9.3	0.10691060589502531	0.10996269107363343	0.10881595239020497	0.10791010812486086	0.1075212483662483	0.10742820147067844	0.10727141194155321	0.10633832953676606	0.10409963087868382	0.10071576369526908	0.09684699532282864
9.399999999999999	0.10578618251818306	0.10875775584648802	0.10763034590834918	0.10675214314291748	0.10637790981139066	0.10629846236116261	0.10621923435720694	0.10547799846225477	0.10345930086590208	0.10016876541809468	0.09614800262493
9.5	0.10468478501919064	0.1075790381691868	0.1064706128882819	0.1056189154508996	0.10525851964670283	0.10518947097006659	0.10517738776424534	0.10462683282877747	0.10286319992844317	0.09974757762355539	0.0956949708733726
9.6	0.10360594212630296	0.10642569019643784	0.1053359049661218	0.10450963571435197	0.10416236088298514	0.10410091959655089	0.10414470971926096	0.1037774065457586	0.10229222836914569	0.09941980118949734	0.0954455399164929
9.7	0.10254927060210267	0.10529690028247082	0.10422541093630985	0.10342354802669516	0.10308874112890276	0.1030325631601944	0.10312070015737776	0.10292405925715999	0.10172973854961871	0.09915491107030222	0.09535654311086529
9.8	0.10151384771171708	0.10419189109679118	0.10313835471362705	0.10235992815009658	0.10203699114987788	0.1019841866086267	0.10210539822163547	0.10206279503765374	0.1011616890776713	0.09892498193174983	0.09538569412264018
9.9	0.10049870553789356	0.10310991776834422	0.10207399342896095	0.10131808186685407	0.10100646388392703	0.10095557941530076	0.10109926071597745	0.10119114227015062	0.10057668690617375	0.0987051890780396	0.0954929512537146
10.0	0.0995037189915699	0.10205026615732346	0.10103161564923499	0.1002973434330232	0.09999653400163673	0.09994651681521066	0.10010304648808631	0.1003079860282902	0.0999659378749163	0.0984741080074509	0.09564153311644201


==> roots.csv <==
  beta mu0_05 mu0_1 mu0_2 sigma0_05 sigma0_1 sigma0_2 theta0_05 theta0_1 theta0_2 theta2_05 theta2_1 theta2_2
0.0 0.577350269189626 1.0000000000000002 1.7320508075688774 2.8284272333608484 2.000000001442999 1.539600717838893 0.2041241373933441 0.49999999963925035 1.1250000000000797 -0.0505856103602164 -0.06249999999228213 -0.07661290322612832
0.1 0.5147001574792552 0.8744983725082404 1.5002457940411988 2.5706648200928552 1.8776509710169322 1.480606119486201 0.20039966290122463 0.4810335171554117 1.07169599817465 -0.06046339280069017 -0.07338185645320536 -0.08816284180213785
0.2 0.4597009140197875 0.7674022514434293 1.307197634078739 2.370909934771072 1.7816614800822694 1.4336771015537204 0.1957755918372029 0.46048351398225135 1.0180775965364468 -0.07109897707550669 -0.08466785612112152 -0.09987789278202377
0.3 0.4107869435343354 0.6753187868108824 1.1448127495696476 2.2133870589448623 1.705047613735042 1.3956314733097825 0.19010144037623358 0.43872736049286776 0.9648856077616792 -0.0823600394460003 -0.0962431167929214 -0.11170048141204779
0.4 0.3669758496842595 0.5957364008600469 1.0070676643366343 2.087561353906407 1.6429566376102507 1.3642719678075397 0.1833456340397861 0.41620340717315835 0.9126943233255276 -0.0940855288768134 -0.10801841604334664 -0.12358966505387087
0.5 0.32764532197386265 0.5266972492612062 0.8893734090067028 1.9859535460436732 1.5919241769122103 1.3380449715369478 0.17560691049228602 0.3933405688140119 0.8619247154878001 -0.10612092452681998 -0.11992936117126199 -0.1355163611142924
0.6 0.2923634533918751 0.46661838154744767 0.7881703166509536 1.90302913252142 1.5494332255351277 1.3158285393334368 0.16708226999620385 0.3705145286990319 0.8128701481218678 -0.11834631724273537 -0.13193059933475465 -0.14746005907315846
0.7000000000000001 0.26077960610087647 0.41419184277985355 0.7006566215187217 1.8346169920363304 1.513630320045319 1.2967966517357439 0.15801391982932575 0.34803007186842 0.7657234636389619 -0.13068292886894467 -0.14398970892659227 -0.1594065465614006
0.8 0.2325710510349121 0.36832417632207887 0.6245997832960285 1.7775589132952678 1.4831336563145596 1.280330236858391 0.1486431686123002 0.3261205820944497 0.720600784392221 -0.14308420050405368 -0.1560827990853609 -0.17134625408585924
0.8999999999999999 0.2074258704486356 0.3280954742632395 0.5582016436411394 1.7294611922766654 1.4569002910930804 1.26595765463422 0.1391829258582019 0.30495598671997703 0.6775607992353884 -0.1555233418167357 -0.16819186830858668 -0.18327300112255485
1.0 0.18504269777552998 0.2927288530110847 0.5000000000000002 1.6885047815535619 1.4341332171443637 1.253314137315612 0.12980677420198916 0.2846535056794564 0.636619772367468 -0.1679837980665991 -0.18030330529831806 -0.19518303701126896
1.1 0.165135412649826 0.26156629221776007 0.4487955389135783 1.6532997738016162 1.4142158392292434 1.2421136559444428 0.12064828072750272 0.2652883063494208 0.5977629856918067 -0.18045376548089423 -0.19240697001536183 -0.2070743158377496
1.2 0.14743757658780587 0.2340489401274907 0.4035968227729244 1.6227758615480328 1.396665407006923 1.2321290761222436 0.11180521954924787 0.24690286602005185 0.560953375446658 -0.192923684470493 -0.2044955287822632 -0.218945959199642
1.3 0.1317050870907815 0.20970086814476233 0.3635783567293532 1.5961011866519224 1.3810996213530684 1.2231779371418865 0.1033454638262169 0.22951472306072432 0.5261380233057344 -0.20538537697570827 -0.21656390395216435 -0.23079786663477997
1.4000000000000001 0.11771706319563346 0.18811561834348958 0.3280482723588567 1.5726227434745172 1.3672124463318958 1.2151121078471798 0.09531291132130551 0.21312268956524577 0.49325302863672366 -0.21783188501396783 -0.22860879578842092 -0.24263043871433
1.5 0.10527542764108395 0.16894505273006638 0.29642317208161423 1.5518227007645375 1.3547564014998812 1.2078101564701624 0.08773275580173288 0.19771173983028117 0.4622271656820188 -0.23025750175994308 -0.2406282707391469 -0.25444438376614914
1.6 0.0942036719074534 0.15189010693302235 0.26820836632143874 1.5332863049368852 1.3435294561911657 1.2011716483609665 0.08061590094369753 0.18325681538669833 0.43298462924995895 -0.24265778279367095 -0.25262141712247654 -0.2662405852833997
1.7000000000000002 0.0843451829710776 0.13669311800498113 0.2429822140197151 1.516678156973267 1.3333652237286733 1.1951128322108158 0.07396253401871805 0.1697257669219564 0.4054470952628499 -0.2550294831409687 -0.2645880663242589 -0.2780200125808286
1.7999999999999998 0.07556139129187105 0.12313145067556186 0.22038361524996095 1.5017245438272337 1.3241255461701018 1.1895633393568203 0.06776496158907029 0.1570816183902137 0.37953526451359776 -0.26737043070265665 -0.2765285735614331 -0.289783661826177
1.9 0.06772990354554449 0.11101219299206601 0.20010194672959353 1.488200164600473 1.315694828848081 1.1844636313326538 0.06200983062973053 0.14528430273150708 0.3551700150112702 -0.2796793649109326 -0.2884436497902619 -0.30153251814499815
2.0 0.06074271546058645 0.100167732113709 0.1818689063375973 1.4759180668523282 1.3079756689687836 1.17976300642799 0.05667985238495721 0.13429198705006337 0.3322732566122605 -0.2919557665956985 -0.3003342356304747 -0.31326753219117087
2.1 0.05450455496890155 0.09045205470537787 0.16545186107830717 1.4647219457591647 1.300885450905243 1.1754180283915612 0.05175513040174892 0.12406207914577055 0.3107685582844724 -0.3041996961305866 -0.3122014086674165 -0.3249896065204768
2.2 0.048931377391019916 0.08173764450654675 0.15064838779704934 1.4544801973597592 1.294353670683896 1.171391277154846 0.047214176438180856 0.11455198667158314 0.2905816011031647 -0.31641165352143275 -0.3240463166116195 -0.3366995885341611
2.3000000000000003 0.043949017190219784 0.07391287290013275 0.13728176672347167 1.445081285286116 1.2883198158188922 1.1676503475390745 0.04303468163237763 0.10571968405689111 0.2716404972851783 -0.32859245428691364 -0.3358701300712795 -0.3483982677371965
2.4 0.03949199100312987 0.06687979737242622 0.12519724116749975 1.436430099891547 1.2827316716852863 1.164167040635698 0.03919409640489423 0.09752412998222733 0.2538760060359143 -0.340743134332714 -0.3476740099891789 -0.36008637584829073
2.5 0.03550244147776292 0.060552298308522615 0.11425889708427447 1.4284450736968033 1.2775439585134025 1.1609167061385277 0.03567006123157202 0.08992556853886455 0.23722166984042173 -0.35286487203689465 -0.3594590858735523 -0.3717645884909665
2.6 0.03192920913067821 0.05485449721398758 0.10434704709821725 1.4210558781639202 1.2727172266543338 1.157877703891063 0.032440721360005406 0.08288573989207482 0.22161388942604893 -0.3649589286299368 -0.3712264418808853 -0.3834335281092217
2.7 0.028727018816211387 0.04971940971928989 0.09535602734745646 1.414201570988517 1.2682169550115026 1.155030960154451 0.02948495139014663 0.07636802063013097 0.20699195162745918 -0.3770266050758731 -0.3829771085149313 -0.3950937672696631
2.8000000000000003 0.025855767750278133 0.04508779505366854 0.08719233393912347 1.4078290952675045 1.2640128111016213 1.1523596000157925 0.026782510033073234 0.07033750944341136 0.1932980209805245 -0.38906920139604984 -0.39471205848604823 -0.40674583228813327
2.9 0.023279902893935372 0.04090717043826914 0.07977304018825798 1.401892055642837 1.2600780392733502 1.1498486408938546 0.024314140967672523 0.06476107074673557 0.18047710390796798 -0.4010880040342307 -0.40643220491183485 -0.4183902068628731
3.0 0.02096787660036942 0.03713096434632075 0.07302444710759136 1.3963496873866117 1.256388952975335 1.1474847358361346 0.022061633971464083 0.05960734572903767 0.16847699209640485 -0.41308426027121914 -0.4181384020211619 -0.4300273355838894
3.1 0.018891670598742867 0.03371778705556614 0.06688092853845988 1.3911661602144019 1.2529245104576807 1.1452559573770413 0.020007844371814614 0.05484673871442324 0.15724819046568014 -0.42505917608509974 -0.42983144665468154 -0.4416576273270149
3.2 0.017026379535549446 0.030630800572529537 0.06128393940288885 1.3863096241657578 1.2496659587637629 1.1431516146936525 0.018136713798722972 0.05045138481593455 0.1467438339316378 -0.43701389309955313 -0.44151208075889703 -0.4532814583891877
3.3000000000000003 0.015349846368728104 0.027837172998194718 0.05618116122099624 1.3817519009251558 1.2465965330767714 1.141162098232915 0.016433239493337377 0.04639510379369237 0.13691959628696884 -0.44894950629483393 -0.45318099427285397 -0.4648991754074844
3.4000000000000004 0.013842342888287189 0.02530760485764824 0.05152576358665961 1.3774678689821056 1.2437012025267686 1.1392787471230028 0.01488345571680702 0.04265334375016272 0.1277335938240508 -0.46086704421202024 -0.46483882832551465 -0.47651109803781766
3.5 0.012486289511913993 0.02301591693432431 0.047275763965819353 1.3734350842072702 1.2409664538702285 1.1374937355761965 0.013474395693692496 0.03920311780636644 0.11914628577048882 -0.47276747775864625 -0.4764861785134541 -0.4881175214016814
3.5999999999999996 0.011266009276366451 0.020938690814624343 0.043393471159303254 1.3696334347046732 1.2383801057985357 1.135799954900314 0.012194048830770337 0.03602293624429618 0.11112038230392486 -0.48465171943066965 -0.48812359803728445 -0.4997187124724512
3.7 0.010167511621572332 0.019054954726672124 0.03984500019792332 1.3660448505588527 1.2359311506867996 1.1341910306477472 0.011031313585247338 0.033092735684636214 0.10362069749888353 -0.4965206253693021 -0.4997516008776019 -0.5113149412961636
3.8 0.00917830215285393 0.01734590840072509 0.03659984842272076 1.3626530516900595 1.2336096177507918 1.132661046632732 0.009975948096353856 0.030393807046065775 0.09661414001086716 -0.50837499763533 -0.5113706647627883 -0.522906424419257
3.9000000000000004 0.008287215076889155 0.01579468163093817 0.033630524134599896 1.359443334807113 1.2314064550213948 1.1312046843994559 0.009018519577418447 0.02790872329607853 0.09006952261253291 -0.5202155870015137 -0.5229812339770193 -0.5344933849354003
4.0 0.007484265448181697 0.01438612201322159 0.03091222054365934 1.3564023888453214 1.2293134269212982 1.1298170664039515 0.008150353714037762 0.025621267927830562 0.0839575108451074 -0.5320430958152458 -0.5345837219904852 -0.5460760247847078
4.1 0.006760518743680099 0.013106607999702763 0.028422528863545057 1.3535181357710522 1.2273230252106762 1.1284937279074854 0.0073634847739993915 0.02351636482035774 0.0782505194348279 -0.5438581809260268 -0.5461785139030049 -0.5576545319366658
4.2 0.006107975611713405 0.011943883969447464 0.026141185323236223 1.350779592625911 1.225428391645636 1.127230574526072 0.006650607013726268 0.02158000996323901 0.07292262073973978 -0.5556614565886392 -0.5577659687627741 -0.5692290816033476
4.3 0.005519469924707428 0.010886914486008162 0.0240498476422814 1.3481767515873606 1.2236232484967984 1.126023844898836 0.006005027795684366 0.019799205622380557 0.06794945632985236 -0.5674534972904685 -0.5693464214176727 -0.5807998373347785
4.4 0.004988578509471272 0.009925755310078764 0.022131897163285612 1.345700475368221 1.2219018407585698 1.1248700777713605 0.0054206227047545325 0.018161896719701327 0.06330815186171806 -0.5792348404686795 -0.5809201847231958 -0.5923669520087034
4.5 0.0045095411396500005 0.009051439072336876 0.0203722633796817 1.3433424057216594 1.2202588835189927 1.1237660828975697 0.0048917928521276955 0.016656910139279807 0.058977235347009986 -0.5910059909806037 -0.5924875512948076 -0.6039305687240883
4.6000000000000005 0.0040771895569554585 0.008255873797524113 0.018757268055524814 1.3410948831814142 1.2186895139028429 1.1227089152528034 0.004413424477498219 0.01527389695974173 0.05493655886514391 -0.6027674160135101 -0.6040487948323408 -0.6154908216118136
4.699999999999999 0.003686884445079096 0.007531752714260033 0.01727448652186743 1.3389508781295059 1.2171892514979479 1.1216958521260334 0.003980850871708345 0.014003277304061486 0.051167223729958265 -0.6145195588024204 -0.6156041718225167 -0.6270478365743818
4.8 0.003334459416257496 0.006872473992840396 0.015912624063138037 1.3369039202150557 1.2157539612242536 1.120724372722773 0.00358981682115216 0.01283618824796011 0.04765150908846206 -0.6262628325614066 -0.6271539228417613 -0.6386017319367415
4.9 0.0030161711882986074 0.0062720692310085716 0.014661405586623533 1.3349480599521963 1.214379823230259 1.1197921399638273 0.0032364449502034847 0.011764434394623642 0.044372803904398794 -0.6379976257439549 -0.6386982737203306 -0.6501526190500274
5.0 0.00272865523204778 0.005725139660101387 0.013511477006658933 1.3330778032924964 1.2130632997532147 1.1188969864327971 0.0029172048910258734 0.010780441657986726 0.0413155417672702 -0.6497243025085582 -0.6502374368019169 -0.6617006029083231


==> simu-f.csv <==
x	z	t523	t533	t543	t553	t563	t573
0.0	0.0	0.4804527853359419	2.947430226538212e-06	6.948303824456684e-09	6.797561284967107e-08	5.1228163467958873e-05	0.21209784695046113
0.031670270128545196	0.1001001001001001	0.4760275686998	3.275714358629774e-06	6.960722034351301e-09	6.404755612793388e-08	4.689970206498811e-05	0.19583474941758294
0.08957705107961624	0.2002002002002002	0.46925445395666304	3.6445401590931835e-06	6.9790415939608975e-09	6.037165109194057e-08	4.294489024435678e-05	0.18053655366239493
0.16456355085621355	0.3003003003003003	0.46029869232965165	4.0592996951686575e-06	7.0033447957896505e-09	5.693063275294372e-08	3.933088462627068e-05	0.1661936842985354
0.2533621610283615	0.4004004004004004	0.44935757288890205	4.526144454781485e-06	7.03372980156677e-09	5.370847879644273e-08	3.6027773912628514e-05	0.1527871387226285
0.35408438436604023	0.5005005005005005	0.43665283405689737	5.0520971966432265e-06	7.070311213773319e-09	5.069031651627368e-08	3.3008313575261683e-05	0.1402903762759593
0.46545601098626344	0.6006006006006006	0.42242284141109954	5.645180847539117e-06	7.113220725223009e-09	4.786233695337532e-08	3.0247684834422193e-05	0.1286710082247864
0.5865416110005772	0.7007007007007008	0.4069149240108368	6.314567109072212e-06	7.162607851609143e-09	4.5211715665579266e-08	2.772327568094525e-05	0.11789228506917296
0.7166164086369297	0.8008008008008008	0.3903782037966521	7.070747857784464e-06	7.21864075252472e-09	4.272653960158541e-08	2.541448190509864e-05	0.10791438531438204
0.8550972934707198	0.9009009009009009	0.37305717959964924	7.925732911128197e-06	7.281507147109272e-09	4.039573959517592e-08	2.330252628502455e-05	0.09869551532782558
1.0015018771899638	1.001001001001001	0.3551862475061601	8.893278297679453e-06	7.3514153311813706e-09	3.8209028035052464e-08	2.1370294259743424e-05	0.09019283359597301
1.1554224332814353	1.1011011011011012	0.3369852604037943	9.989149825299127e-06	7.428595303486974e-09	3.61568413017463e-08	1.9602184567607074e-05	0.08236321492380431
1.316508406849708	1.2012012012012012	0.3186561575829807	1.1231427499474676e-05	7.513300009538622e-09	3.423028659612408e-08	1.798397347238204e-05	0.07516387119562175
1.4844541771314468	1.3013013013013013	0.300380634494392	1.2640857221653183e-05	7.605806712447427e-09	3.2421092814349896e-08	1.650269132719322e-05	0.06855284551715958
1.6589902023463605	1.4014014014014016	0.28231877547515627	1.4241257212130468e-05	7.706418501168488e-09	3.072156515199482e-08	1.5146510342613054e-05	0.06248939612223656
1.8398764316661855	1.5015015015015016	0.2646085390709228	1.605998777468329e-05	7.815465947701442e-09	2.9124543145521155e-08	1.3904642530371703e-05	0.056934285549531234
2.026897288226891	1.6016016016016017	0.2473659657710483	1.8128494374195993e-05	7.933308926023577e-09	2.7623361882801773e-08	1.2767246889513152e-05	0.05184998943493219
2.2198577718412045	1.7017017017017018	0.23068596988293352	2.0482935560815834e-05	8.06033860689645e-09	2.6211816135843797e-08	1.1725344988257617e-05	0.04720083794620836
2.418580379149637	1.8018018018018018	0.2146435787086308	2.3164909075000008e-05	8.196979644193137e-09	2.4884127188630615e-08	1.0770744173191292e-05	0.042953101503307785
2.6229026330943035	1.9019019019019021	0.19929549077295386	2.6222291541421004e-05	8.343692570058743e-09	2.3634912151123586e-08	9.895967708449771e-06	0.03907503104803268
2.832675074928321	2.002002002002002	0.18468183828326545	2.9710209544551973e-05	8.50097641806056e-09	2.2459155567112162e-08	9.094191211979823e-06	0.035536861799143525
3.047759613018899	2.1021021021021022	0.1708280552265949	3.369216261792349e-05	8.669371595527031e-09	2.135218313888923e-08	8.359184814377587e-06	0.03231078818471773
3.2680281508334565	2.2022022022022023	0.15774676983364874	3.8241321820465684e-05	8.84946302854019e-09	2.03096374057734e-08	7.685260518774271e-06	0.0293709165017302
3.4933614361890406	2.3023023023023024	0.1454396572556845	4.34420311700739e-05	9.041883605560518e-09	1.932745522640292e-08	7.067224288283582e-06	0.02669320082267886
3.7236480878901066	2.4024024024024024	0.13389920428212074	4.939154331484618e-05	9.24731794845639e-09	1.840184692658256e-08	6.500332431100759e-06	0.024255366753004097
3.9587837660681466	2.5025025025025025	0.12311035218449999	5.6202025509829134e-05	9.466506542814626e-09	1.752927698536147e-08	5.9802518928699695e-06	0.022036826838507672
4.198670460041369	2.6026026026026026	0.11305199599584594	6.400287730005286e-05	9.700250262863486e-09	1.670644614203634e-08	5.503024101794484e-06	0.020018590723148474
4.443215873117764	2.702702702702703	0.10369832863018819	7.294340736204332e-05	9.949415330184309e-09	1.5930274815983624e-08	5.065032044495502e-06	0.018183172556638198
4.692332888004616	2.802802802802803	0.09502002627813999	8.319592380231255e-05	1.0214938749673362e-08	1.519788773969113e-08	4.662970280142384e-06	0.01651449763926
4.945939099731854	2.902902902902903	0.086985277647505	9.495929993103675e-05	1.0497834270991766e-08	1.4506599713148147e-08	4.293817627160779e-06	0.014997809858954192
5.203956405505869	3.0030030030030033	0.0795606640794798	0.00010846308620067412	1.0799198929071077e-08	1.3853902394915514e-08	3.954812281131247e-06	0.013619581113699862
5.466310642870334	3.1031031031031033	0.07271190061389894	0.00012397224869798942	1.1120220223192492e-08	1.323745205178762e-08	3.643429144550553e-06	0.012367423611708403
5.7329312690954355	3.2032032032032034	0.06640444995588776	0.0001417926253719684	1.146218400080458e-08	1.2655058195022232e-08	3.3573591691503084e-06	0.01123000569466323
6.003751075944921	3.3033033033033035	0.0606040222515395	0.00016227720312477699	1.1826483119676777e-08	1.2104673036694911e-08	3.094490529643257e-06	0.010196971627633533
6.278705934954301	3.4034034034034035	0.05527697382784486	0.00018583333202351499	1.2214626970299126e-08	1.1584381704871671e-08	2.8528914642676385e-06	0.00925886563655695
6.557734569147642	3.5035035035035036	0.05039061777890538	0.00021293100721276698	1.2628251949745871e-08	1.1092393161023101e-08	2.6307946324810536e-06	0.008407060344290503
6.840778347765757	3.6036036036036037	0.045913458642742405	0.00024411236458586537	1.306913298864502e-08	1.0627031767457697e-08	2.426582853758155e-06	0.007633689653870618
7.127781101106489	3.7037037037037037	0.04181536253761701	0.0002800025528133691	1.3539196244582e-08	1.0186729456563089e-08	2.238776103799162e-06	0.00693158604819234
7.41868895301213	3.8038038038038042	0.038067673113603075	0.00032132216176129514	1.4040533088371963e-08	9.770018457338143e-09	2.0660196556748685e-06	0.006294222214843177
7.713450168898547	3.9039039039039043	0.03464328260051221	0.00036890140539002107	1.4575415524345906e-08	9.375524538102493e-09	1.907073263623533e-06	0.005715656859907641
8.012015017519708	4.004004004004004	0.03151666615345039	0.00042369627550955364	1.5146313202317048e-08	9.001960727406582e-09	1.7608012964710613e-06	0.005190484542307124
8.31433564491146	4.104104104104104	0.028663886652110254	0.0004868069007162713	1.5755912197460837e-08	8.648121478055702e-09	1.6261637360547284e-06	0.00471378933821804
8.620365959168604	4.2042042042042045	0.026062576125989924	0.0005594983616830269	1.6407135755220974e-08	8.312877241826383e-09	1.5022079636705866e-06	0.004281102131273971
8.930061524886838	4.3043043043043046	0.023691899071406602	0.0006432242286968137	1.7103167221848988e-08	7.995169424910112e-09	1.3880612645068573e-06	0.0038883613168994692
9.243379466251481	4.404404404404405	0.02153250210594111	0.000739653098602739	1.7847475407639778e-08	7.694005696384863e-09	1.2829239863341475e-06	0.0035318767068305223
9.56027837788308	4.504504504504505	0.01956645367456189	0.0008506984144104584	1.8643842659733916e-08	7.40845562410452e-09	1.1860632944569478e-06	0.0032082964214843147
9.880718242659388	4.604604604604605	0.017777176877796307	0.000978551849591837	1.9496395954963736e-08	7.137646614323982e-09	1.096807470142388e-06	0.0029145765623952596
10.204660355827109	4.704704704704705	0.016149377931845215	0.0011257205278626006	2.0409641361135945e-08	6.880760133156401e-09	1.0145407044797057e-06	0.002647953463659201
10.53206725479766	4.804804804804805	0.014668972287629374	0.0012950683247044362	2.1388502257945435e-08	6.63702818960052e-09	9.386983439309553e-07	0.0024059183295962096
10.862902654090993	4.904904904904905	0.013323010023597153	0.0014898614550670956	2.2438361757067293e-08	6.405730061391249e-09	8.687625477496304e-07	0.002186194075152491
11.19713138495202	5.005005005005005	0.012099601778482207	0.0017138184878496723	2.3565109815628593e-08	6.186189246325677e-09	8.042583210050114e-07	0.0019867141955143774
11.534719339216817	5.105105105105105	0.0109878461978387	0.001971164836333716	2.4775195599082565e-08	5.977770623008524e-09	7.44749890188699e-07	0.0018056035016887051
11.87563341705157	5.205205205205205	0.009977759625122672	0.002266691648317248	2.607568571947748e-08	5.779877806154379e-09	6.898373913254733e-07	0.001641160569170667
12.219841478227373	5.305305305305305	0.009060208567787722	0.0026058188530372686	2.7474329054357612e-08	5.591950682686396e-09	6.391538431901856e-07	0.0014918417570863457
12.56731229662911	5.405405405405406	0.008226845305317343	0.002994661906086398	2.8979628941341105e-08	5.41346311588987e-09	5.923623806701041e-07	0.001356246665223206
12.918015517727522	5.505505505505506	0.007470046873903189	0.0034401014998876483	3.0600923645260576e-08	5.243920805820754e-09	5.491537255300934e-07	0.001233104906046185
13.27192161877088	5.605605605605606	0.006782857556773168	0.003949855167114594	3.234847611031701e-08	5.0828592950396805e-09	5.092438738563027e-07	0.0011212640780679886
13.629001871476564	5.705705705705706	0.006158934925727168	0.004532549289214568	3.423357414091471e-08	4.9298421095469955e-09	4.723719812907797e-07	0.0010196788357525678
13.989228307024327	5.805805805805806	0.005592499414552324	0.005197789524368245	3.626864230393292e-08	4.784459025539144e-09	4.3829842884118717e-07	0.0009274009594519098
14.352573683171771	5.9059059059059065	0.0050782873554664236	0.005956227083224089	3.846736701468843e-08	4.64632445329562e-09	4.068030535715913e-07	0.0008435703366948164
14.71901145332948	6.0060060060060065	0.004611507372838827	0.006819617604285259	4.084483646166878e-08	4.515075930143455e-09	3.7768352986567855e-07	0.0007674067734600114
15.088515737448112	6.106106106106107	0.0041878000018324354	0.007800868616558803	4.341769724461849e-08	4.390372715036615e-09	3.507538882151615e-07	0.0006982025608813359
15.461061294583233	6.206206206206207	0.0038032003813273205	0.00891407073468107	4.620432985058438e-08	4.271894477834522e-09	3.2584315963478797e-07	0.0006353157291629518
15.836623497015575	6.306306306306307	0.003454103858872245	0.010174506830340824	4.9225045377498415e-08	4.159340076870541e-09	3.0279413485143174e-07	0.0005781639263449819
16.215178305815126	6.406406406406407	0.0031372343390826444	0.011598632494764857	5.25023062398798e-08	4.05242641887077e-09	2.81462228367557e-07	0.0005262188649758673
16.59670224774714	6.506506506506507	0.002849615204716465	0.013204020196757668	5.606097396212729e-08	3.9508873957189455e-09	2.6171443836727876e-07	0.0004790012847397296
16.981172393426736	6.606606606606607	0.0025885426406666617	0.015009258713704525	5.992858758838554e-08	3.854472892967188e-09	2.4342839422398886e-07	0.00043607638367951896
17.36856633663664	6.706706706706707	0.00235156119453591	0.017033798753825876	6.413567672186943e-08	3.762947865367019e-09	2.2649148408898692e-07	0.00039704967487428234
17.758862174729632	6.806806806806807	0.0021364414126739256	0.019297735303376855	6.87161137597606e-08	3.6760914750435642e-09	2.1080005569713977e-07	0.00036156322929617875
18.152038490043598	6.906906906906907	0.001941159397050028	0.021821517250585364	7.37075105226662e-08	3.593696288259058e-09	1.9625868412395872e-07	0.00032929226911421124
18.548074332262956	7.007007007007007	0.0017638781356936388	0.02462557540601325	7.915166520204971e-08	3.515567527012801e-09	1.827795007739278e-07	0.0002999420789504675
18.946949201665316	7.107107107107107	0.001602930467337497	0.02772986131669555	8.509506637873582e-08	3.4415223720046188e-09	1.702815783771347e-07	0.0002732452055536724
19.34864303319709	7.207207207207207	0.0014568035490860381	0.031153291421416516	9.158946181641233e-08	3.3713893137496688e-09	1.5869036722459744e-07	0.0002489589190555463
19.75313618132607	7.307307307307307	0.0013241247042052294	0.03491309426657893	9.869250082431486e-08	3.3050075488756047e-09	1.4793717828605618e-07	0.00022686291143827374
20.160409405622858	7.407407407407407	0.0012036485353374468	0.03902406281254674	1.0646846023414619e-07	3.242226418860001e-09	1.3795870923099266e-07	0.0002067572100855175
20.57044385702668	7.507507507507508	0.0010942451964710647	0.043497719365974574	1.149890654722198e-07	3.1829048886781206e-09	1.2869660971748674e-07	0.00018846028633282943
20.98322106475442	7.6076076076076085	0.0009948897247551403	0.04834140734242445	1.2433441985712777e-07	3.126911063029511e-09	1.2009708262718073e-07	0.00017180734079284013
21.398722923814574	7.7077077077077085	0.0009046523406857198	0.05355733174363045	1.3459405714864734e-07	3.0741217379980757e-09	1.1211051821078743e-07	0.00015664874892182493
21.816931683090726	7.807807807807809	0.0008226896322621188	0.05914157862523137	1.45868134553032e-07	3.0244219861749375e-09	1.0469115836968796e-07	0.00014284865183160914
22.237829933961535	7.907907907907909	0.0007482365453949092	0.06508315246559679	1.5826878589714039e-07	2.977704773437911e-09	9.779678853744478e-08	0.00013028367874767569
22.66140059942656	8.008008008008009	0.0006805991091303733	0.07136307858246242	1.7192165756988172e-07	2.9338706057364513e-09	9.138845484253686e-08	0.0001188417887830703
23.087626923709426	8.108108108108109	0.0006191478301362068	0.07795362478055608	1.8696765315307328e-07	2.8928272043776575e-09	8.543020443213923e-08	0.00010842122084963365
23.51649246231167	8.208208208208209	0.0005633116963749189	0.0848177013323059	2.0356491649326307e-07	2.8544892084479798e-09	7.98888470180058e-08	9.892954157361912e-05
23.94798107249249	8.308308308308309	0.0005125727349844895	0.09190850023196939	2.2189108738049282e-07	2.818777903137726e-09	7.473373587099427e-08	9.02827820314526e-05
24.382076904151184	8.408408408408409	0.0004664610741042059	0.09916943251392368	2.4214586909110033e-07	2.785620972861799e-09	6.993656664188511e-08	8.24046549819962e-05
24.818764391090752	8.508508508508509	0.000424550462743592	0.10653441556128006	2.645539529259068e-07	2.7549522781914694e-09	6.547119252416248e-08	7.522584505219609e-05
25.258028242642254	8.608608608608609	0.00038645420681216434	0.11392855033908397	2.8936835165594724e-07	2.726711655728575e-09	6.131345440049324e-08	6.868336504073803e-05
25.699853435631123	8.70870870870871	0.00035182148312659054	0.12126921139660729	3.1687420161853453e-07	2.700844740166766e-09	5.744102472981554e-08	6.271997214597363e-05
26.144225206667645	8.80880880880881	0.00032033399660936135	0.1284675508638738	3.4739310225310903e-07	2.677302807894227e-09	5.3833264037177243e-08	5.728363850599805e-05
26.591129044744957	8.90890890890891	0.0002917029490090158	0.1354303926693882	3.812880723219904e-07	2.6560426416000213e-09	5.0471088964633715e-08	5.2327070965904196e-05
27.040550684129006	9.00900900900901	0.0002656662903256368	0.142062466533701	4.189692141497185e-07	2.6370264154520846e-09	4.7336850929402243e-08	4.7807275464947956e-05
27.492476097525824	9.10910910910911	0.00024198622673566732	0.14826890509331947	4.6090019119614817e-07	2.6202216005198482e-09	4.441422451581088e-08	4.368516186923332e-05
27.946891489512318	9.20920920920921	0.00022044696119515335	0.1539579041763178	5.07605640454592e-07	2.605600890219106e-09	4.1688104801026825e-08	3.9925185467734474e-05
28.403783290217724	9.30930930930931	0.0002008526450776254	0.15904342817003383	5.596796598874046e-07	2.5931421456617812e-09	3.914451288170697e-08	3.6495021704810226e-05
28.8631381492435	9.40940940940941	0.00018302552118837036	0.16344783167728974	6.177955327840531e-07	2.5828283608994464e-09	3.677050893012573e-08	3.336527104428393e-05
29.324942929810245	9.50950950950951	0.00016680424030622975	0.16710426675267556	6.827168760228507e-07	2.5746476481575036e-09	3.455411216450582e-08	3.0509191151782983e-05
29.789184703120842	9.60960960960961	0.00015204233505177367	0.169958752635353	7.553104282847543e-07	2.568593243267627e-09	3.2484227169658864e-08	2.7902453846205576e-05
30.255850742929677	9.70970970970971	0.00013860683638021622	0.17197180179489058	8.365607279412665e-07	2.564663531620354e-09	3.055057605104962e-08	2.5522924510476493e-05
30.72492852030834	9.80980980980981	0.00012637701936133317	0.1731195210687553	9.27586969355501e-07	2.562862095078224e-09	2.8743635948411312e-08	2.335046186851534e-05
31.19640569859874	9.90990990990991	0.0001152432661485356	0.17339413763911302	1.0296623715502966e-06	2.5631977804138038e-09	2.7054581474402258e-08	2.1366736231684828e-05
31.670270128545162	10.01001001001001	0.00010510603516591317	0.17280393390634588	1.144236445600356e-06	2.565684789967045e-09	2.547523167982324e-08	1.95550644958373e-05
32.146509843597094	10.11011011011011	9.587492656540391e-05	0.1713726100023337	1.2729606078441127e-06	2.5703427953539425e-09	2.3998001179896495e-08	1.790026033117865e-05
32.625113055375294	10.21021021021021	8.746783493541854e-05	0.16913812483046856	1.4177176564140618e-06	2.5771970752045287e-09	2.2615855106304493e-08	1.6388498153097545e-05
33.10606814929376	10.31031031031031	7.981018108562845e-05	0.1661510935790747	1.5806557101891588e-06	2.58627867806392e-09	2.1322267577337657e-08	1.500718959429644e-05
33.58936368033094	10.41041041041041	7.283421549791938e-05	0.16247283972589147	1.7642273038576124e-06	2.5976246117572195e-09	2.011118340382528e-08	1.3744871318305788e-05
34.074988368943536	10.51051051051051	6.647838672777124e-05	0.15817321153136163	1.971234442397464e-06	2.611278060698502e-09	1.897698277171977e-08	1.2591103122938257e-05
34.56293109711688	10.61061061061061	6.06867686699889e-05	0.1533282766585443	2.204880545307679e-06	2.627288632818076e-09	1.7914448663456242e-08	1.153637538050967e-05
35.05318090454603	10.710710710710712	5.540854117368499e-05	0.14801800440232346	2.468830358089351e-06	2.6457126379920974e-09	1.691873679968035e-08	1.0572024950681063e-05
35.54572698494211	10.810810810810812	5.0597519009066224e-05	0.14232403425075407	2.7672790789361996e-06	2.6666134000867295e-09	1.598534790078202e-08	9.690158782435087e-06
36.040558682458595	10.910910910910912	4.621172465782041e-05	0.13632761376710956	3.1050321459711423e-06	2.690061604977397e-09	1.5110102084026787e-08	8.883584494778301e-06
36.53766548823272	11.011011011011012	4.2213000824199105e-05	0.13010776991437026	3.4875973588259844e-06	2.716135687174783e-09	1.4289115227069592e-08	8.14574729197663e-06
37.037037037037024	11.111111111111112	3.856665894931606e-05	0.12373975778116254	3.921291272681346e-06	2.7449222579858882e-09	1.3518777142381228e-08	7.47067262912995e-06
37.538663104036914	11.211211211211213	3.524116036043599e-05	0.11729381086100352	4.41336210853263e-06	2.7765165784634995e-09	1.2795731419722103e-08	6.852914098261648e-06
38.04253360164965	11.311311311311313	3.220782700347667e-05	0.11083419892458722	4.972131776674102e-06	2.8110230807544757e-09	1.211685680535825e-08	6.287506054369881e-06
38.5486385765009	11.411411411411413	2.9440578993652626e-05	0.10441858406654793	5.607160018320293e-06	2.8485559418496884e-09	1.1479249997318055e-08	5.769920545541226e-06
39.056968206474934	11.511511511511513	2.6915696478928704e-05	0.09809765326764859	6.3294341410112715e-06	2.889239714170905e-09	1.0880209745716403e-08	5.296028151698637e-06
39.56751279785482	11.611611611611613	2.46116035462532e-05	0.0919149969901305	7.151588366159123e-06	2.9332100179066066e-09	1.0317222156099085e-08	4.8620623732389795e-06
40.08026278254905	11.711711711711713	2.2508672113690863e-05	0.08590719781376209	8.088157432163358e-06	2.9806143005350976e-09	9.787947101952159e-09	4.464587244067602e-06
40.59520871540136	11.811811811811813	2.0589043944660755e-05	0.08010409059225607	9.155869815636335e-06	3.0316126695552222e-09	9.29020566004002e-09	4.100467873681224e-06
41.112341271580505	11.911911911911913	1.883646909538322e-05	0.07452915558795692	1.0373986759532348e-05	3.086378805088767e-09	8.821968489138382e-09	3.7668436502788503e-06
41.631651244046935	12.012012012012013	1.7236159265068208e-05	0.06920000798007013	1.1764694244976012e-05	3.1451009597318164e-09	8.381345079066285e-09	3.4611038616579275e-06
42.15312954109361	12.112112112112113	1.577465466188411e-05	0.06412895048278719	1.3353556129545529e-05	3.2079830538229956e-09	7.966573802741221e-09	3.1808655131195003e-06
42.676767183958	12.212212212212213	1.443970312773715e-05	0.05932356003713713	1.5170037916542648e-05	3.275245875173802e-09	7.576012709327211e-09	2.9239531419789715e-06
43.20255530450277	12.312312312312313	1.3220150382641236e-05	0.054787284205708595	1.724811203690374e-05	3.3471283932806193e-09	7.208131001456235e-09	2.6883804467545594e-06
43.73048514296266	12.412412412412413	1.2105840356121282e-05	0.050520027638735976	1.9626957139029832e-05	3.4238891991209725e-09	6.8615011440151045e-09	2.4723335658619667e-06
44.260548045754994	12.512512512512513	1.108752466971547e-05	0.04651871351866013	2.2351765714595246e-05	3.5058080828411893e-09	6.534791556136228e-09	2.274155855842309e-06
44.79273546335171	12.612612612612613	1.015678042217092e-05	0.04277780903795558	2.5474676464264474e-05	3.593187762983682e-09	6.226759841840953e-09	2.0923340329368863e-06
45.32703894821056	12.712712712712714	9.305935508221931e-06	0.039289807605994626	2.905585015102585e-05	3.6863557823959186e-09	5.93624651828728e-09	1.9254855543293158e-06
45.86345015276347	12.812812812812814	8.52800077367713e-06	0.03604566356062617	3.3164710325686e-05	3.785666587628626e-09	5.662169203794255e-09	1.7723471267226017e-06
46.40196082746001	12.912912912912914	7.816608374625201e-06	0.03303517767203653	3.788137326361747e-05	3.891503810488715e-09	5.4035172307767725e-09	1.6317642402143536e-06
46.94256281886407	13.013013013013014	7.165955767537389e-06	0.030247333697513642	4.32982947471549e-05	4.004282772486706e-09	5.159346651448428e-09	1.5026816347758075e-06
47.48524806780182	13.113113113113114	6.570754810473842e-06	0.027670587725478073	4.952216498398976e-05	4.124453235235582e-09	4.928775606655359e-09	1.3841346151187118e-06
48.03000860755935	13.213213213213214	6.026185504014846e-06	0.025293113097717354	5.6676086983265863e-05	4.2525024224485555e-09	4.710980030509418e-09	1.2752411374290064e-06
48.576836562128115	13.313313313313314	5.527853944408983e-06	0.023103004387342453	6.49020781247786e-05	4.388958342081121e-09	4.505189665610037e-09	1.1751945984306346e-06
49.12572414449664	13.413413413413414	5.071754101187452e-06	0.021088444303248608	7.43639394485353e-05	4.534393440406647e-09	4.31068436559659e-09	1.0832572635830729e-06
49.67666365498698	13.513513513513514	4.654233067525095e-06	0.01923783755223395	8.52505423423014e-05	4.689428623448549e-09	4.1267906635700946e-09	9.987542769720643e-07
50.229647479634394	13.613613613613614	4.271959464284998e-06	0.017539915673311215	9.777958777322758e-05	4.8547376852651185e-09	3.9528785865776885e-09	9.210682006790844e-07
50.784668088608704	13.713713713713714	3.921894708283599e-06	0.015983816713408528	0.0001122018989283998	5.031052187151513e-09	3.788358697876991e-09	8.496340361604112e-07
51.341718034676184	13.813813813813814	3.6012668821441774e-06	0.014559143379926651	0.00012880631399485963	5.219166836950969e-09	3.632679350100736e-09	7.839346844760123e-07
51.900789951700425	13.913913913913914	3.307546967429866e-06	0.013256003016209482	0.00014792525167368914	5.41994542342606e-09	3.485324133734733e-09	7.234968061222082e-07
52.46187655318112	14.014014014014014	3.038427224798347e-06	0.012065032426612719	0.00016994102767956286	5.634327367112645e-09	3.34580950651328e-09	6.678870447769067e-07
53.024970630829344	14.114114114114114	2.7918015249133884e-06	0.010977410248111205	0.00019529300565043214	5.863334956357398e-09	3.213682590433679e-09	6.167085824954249e-07
53.59006505317834	14.214214214214214	2.5657474519764318e-06	0.009984859239645285	0.0002244856702187616	6.108081345429803e-09	3.0885191241031287e-09	5.695979968285331e-07
54.15715276422858	14.314314314314315	2.3585100181801293e-06	0.009079640548741264	0.00025809771300820455	6.369779400821956e-09	2.96992155906384e-09	5.262223929998545e-07
54.726226782126034	14.414414414414415	2.168486842293366e-06	0.008254541723971576	0.0002967922234249645	6.6497514922408955e-09	2.8575172896021158e-09	4.862767867017411e-07
55.29728019787266	14.514514514514515	1.9942146591079626e-06	0.007502859975462286	0.00034132807457152485	6.949440336514705e-09	2.7509570063400764e-09	4.4948171526983463e-07
55.87030617406803	14.614614614614615	1.8343570387405566e-06	0.00681838194577945	0.0003925725895120762	7.270421015852377e-09	2.649913164640197e-09	4.1558105699696507e-07
56.4452979436812	14.714714714714715	1.6876932059073861e-06	0.006195361040492396	0.00045151556336103327	7.614414306821167e-09	2.554078559527638e-09	3.843400401653902e-07
57.02224880885189	14.814814814814815	1.5531078593813205e-06	0.005628493180818215	0.0005192847009314402	7.983301473264321e-09	2.463164999458071e-09	3.5554342502936706e-07
57.60115213972004	14.914914914914915	1.4295819009960633e-06	0.005112891678579981	0.000597162506420573	8.379140695440306e-09	2.3769020718333485e-09	3.289938434828608e-07
58.1820013732829	15.015015015015017	1.3161839918698332e-06	0.0046440617944017	0.0006866046290365661	8.804185329222614e-09	2.295035993698022e-09	3.045102825136663e-07
58.764790012278816	15.115115115115117	1.2120628610589805e-06	0.0042178754215192035	0.0007892596245551599	9.26090421360055e-09	2.2173285415394993e-09	2.8192669878780154e-07
59.349511624097026	15.215215215215217	1.1164402986929353e-06	0.0038305462376253146	0.0009069900352945905	9.752004272359058e-09	2.1435560545670825e-09	2.6109075283814476e-07
59.9361598397125	15.315315315315317	1.0286047718506437e-06	0.0034786055836269853	0.0010418946174919363	1.0280455687138943e-08	2.073508506263081e-09	2.418626523591603e-07
60.52472835264523	15.415415415415417	9.479056070741389e-07	0.0031588792590024175	0.0011963314530461116	1.0849519954602227e-08	2.0069886393852465e-09	2.2411409504461412e-07
61.115210917943195	15.515515515515517	8.737476885305511e-07	0.0028684653666764984	0.0013729415695831713	1.1462781180739921e-08	1.9438111599567214e-09	2.0772730225583328e-07
61.70760135118835	15.615615615615617	8.055866254781086e-07	0.00260471329421699	0.0015746725565324714	1.2124181011136251e-08	1.8838019861095152e-09	1.9259413558207387e-07
62.30189352752496	15.715715715715717	7.429243469083209e-07	0.002365203881101717	0.0018048015035719504	1.2838057648017824e-08	1.826797547952569e-09	1.7861528905887922e-07
62.89808138070957	15.815815815815817	6.853050850653375e-07	0.0021477307924060393	0.002066956400390165	1.3609189464056935e-08	1.772644134917547e-09	1.6569955045130492e-07
63.49615890218215	15.915915915915917	6.323117130204731e-07	0.0019502830962690105	0.00236513492341091	1.4442843790183069e-08	1.7211972872965233e-09	1.5376312559231362e-07
64.09612014015764	16.016016016016017	5.835624046376768e-07	0.0017710290248362497	0.00270371929783925	1.5344831531256446e-08	1.6723212289272176e-09	1.427290202977347e-07
64.69795919873742	16.116116116116117	5.38707588133943e-07	0.001608300885116478	0.0030874856663403124	1.632156835071663e-08	1.6258883382050434e-09	1.325264748626888e-07
65.30167023704017	16.216216216216218	4.974271670441079e-07	0.001460581076529888	0.0035216061260736867	1.7380143264782757e-08	1.581778654808269e-09	1.2309044658462069e-07
65.90724746835144	16.316316316316318	4.5942798476644986e-07	0.0013264891651930712	0.0040116413246089055	1.8528395600228394e-08	1.5398794197143821e-09	1.1436113615898077e-07
66.51468515929164	16.416416416416418	4.244415110161212e-07	0.0012047699606055323	0.004563521247791213	1.9775001399228856e-08	1.5000846462635107e-09	1.0628355415869726e-07
67.12397762900171	16.516516516516518	3.922217304675876e-07	0.00109428253789766	0.005183511609289683	2.1129570502637282e-08	1.4622947201895332e-09	9.880712414114369e-08
67.7351192483461	16.616616616616618	3.625432156431403e-07	0.0009939901477702003	0.005878163088147497	2.2602755712002828e-08	1.4264160266923742e-09	9.188531922924804e-08
68.34810443913265	16.716716716716718	3.351993677185682e-07	0.0009029509563699625	0.006654240588449019	2.4206375623825646e-08	1.3923606027668219e-09	8.547532928939433e-08
68.96292767334882	16.816816816816818	3.1000081038416313e-07	0.0008203095583336536	0.007518629750498012	2.59535529505569e-08	1.3600458131349384e-09	7.953775608025586e-08
69.57958347241372	16.916916916916918	2.8677392323288865e-07	0.0007452892078690007	0.008478218165742686	2.7858870395857817e-08	1.32939404825152e-09	7.403633397588232e-08
70.19806640644593	17.017017017017018	2.653595023600504e-07	0.000677184714849121	0.009539749179861725	2.993854644143132e-08	1.3003324429658465e-09	6.893767407523933e-08
70.81837109354615	17.117117117117118	2.4561153696127927e-07	0.0006153559553270647	0.010709646850250078	3.2210633734878786e-08	1.27279261452886e-09	6.421102970079753e-08
71.44049219909468	17.217217217217218	2.2739609171818388e-07	0.0005592219485165873	0.011993811590153183	3.4695243148916745e-08	1.2467104187335254e-09	5.982808146234274e-08
72.06442443506323	17.31731731731732	2.105902856727969e-07	0.0005082554550406627	0.013397387305246564	3.7414797019319564e-08	1.222025723068067e-09	5.5762740220436464e-08
72.69016255934062	17.41741741741742	1.9508135912124883e-07	0.00046197805404942605	0.014924502415404058	4.039431557068807e-08	1.1986821958475712e-09	5.199096642826779e-08
73.31770137507209	17.51751751751752	1.807658208114895e-07	0.0004199556595988921	0.01657798903633443	4.3661741115486064e-08	1.1766271103696573e-09	4.8490604462248835e-08
73.94703573001182	17.61761761761762	1.6754866841619983e-07	0.0003817944394192046	0.018359086723467113	4.724830527418482e-08	1.1558111632149125e-09	4.524123067174989e-08
74.57816051588843	17.71771771771772	1.5534267587649143e-07	0.00034713710185545465	0.020267139468483866	5.1188945226072467e-08	1.1361883058831795e-09	4.2224013987879044e-08
75.21107066778286	17.81781781781782	1.4406774178023498e-07	0.0003156595193132563	0.02229929696244975	5.552277587666975e-08	1.117715589022789e-09	3.9421588031121316e-08
75.84576116351879	17.91791791791792	1.336502934560048e-07	0.00028706765897023846	0.02445023333490134	6.029362583652685e-08	1.1003530185720018e-09	3.681793374881665e-08
76.48222702306462	18.01801801801802	1.2402274193432725e-07	0.0002610947938139679	0.0267118984480036	6.55506462680614e-08	1.084063423190557e-09	3.439827169665465e-08
77.12046330794747	18.11811811811812	1.1512298335639169e-07	0.00023749896923151687	0.029073318148351394	7.134900299590991e-08	1.0688123324146606e-09	3.2148963154298146e-08
77.7604651206783	18.21821821821822	1.0689394280047188e-07	0.00021606070240424774	0.031520460428947565	7.775066381968525e-08	1.05456786502132e-09	3.005741933456525e-08
78.40222760418813	18.31831831831832	9.92831568514774e-08	0.00019658089365438968	0.03403618401852279	8.482529474815654e-08	1.0413006271380045e-09	2.811201800888318e-08
79.04574594127509	18.41841841841842	9.224239156248799e-08	0.0001788789306504551	0.03660028432424181	9.2651280927922e-08	1.0289836196813869e-09	2.6302026929511607e-08
79.69101535406203	18.51851851851852	8.572729275168006e-08	0.00016279096801088253	0.03918964880542921	1.0131689041081166e-07	1.017592154754785e-09	2.461753348180155e-08
80.33803110346437	18.61861861861862	7.969706584635053e-08	0.00014816836635475947	0.041778529743281397	1.1092160164264093e-07	1.007103780678102e-09	2.3049380047952953e-08
80.986788488668	18.71871871871872	7.411418273014765e-08	0.00013487627624111286	0.04433893710210283	1.215776187196712e-07	9.974982153667941e-10	2.1589104607759026e-08
81.63728284661686	18.81881881881882	6.894411327228619e-08	0.00012279235372044626	0.046841147983503285	1.334116021156962e-07	9.88757287818059e-10	2.0228886142047603e-08
82.28950955151022	18.91891891891892	6.415507942041667e-08	0.00011180559540058386	0.04925432240981749	1.4656664681036225e-07	9.808648875031623e-10	1.896149444128104e-08
82.9434640143093	19.01901901901902	5.971782992370863e-08	0.00010181528201010047	0.051547208293634295	1.6120454463902953e-07	9.738069215049518e-10	1.7780243955361545e-08
83.59914168225274	19.11911911911912	5.560543392122211e-08	9.273002043327724e-05	0.053688911983276806	1.7750837334167465e-07	9.675712792793891e-10	1.667895135138547e-08
84.25653803838127	19.21921921921922	5.179309178424349e-08	8.446687509704425e-05	0.055649705268840464	1.9568546133543098e-07	9.621478049595931e-10	1.565189647414998e-08
84.91564860107086	19.31931931931932	4.825796174129192e-08	7.695058041896174e-05	0.05740183570710219	2.1597078481442703e-07	9.575282771607808e-10	1.4693786429869578e-08
85.57646892357445	19.41941941941942	4.497900094217507e-08	7.011282678187705e-05	0.05892030500360834	2.386308625564468e-07	9.537063962847947e-10	1.3799722537016561e-08
86.23899459357187	19.51951951951952	4.193681973389549e-08	6.389161319110526e-05	0.06018358026199177	2.639682239798117e-07	9.506777793639644e-10	1.296516990965181e-08
86.90322123272792	19.61961961961962	3.911354802738308e-08	5.823066039912278e-05	0.0611742052783583	2.92326537767563e-07	9.484399625261646e-10	1.2185929458232592e-08
87.56914449625828	19.71971971971972	3.649271273087277e-08	5.30788788558312e-05	0.06187928362518255	3.240965020166368e-07	9.469924112064413e-10	1.1458112110832688e-08
88.23676007250327	19.81981981981982	3.4059125314089615e-08	4.838988636408234e-05	0.06229081173808687	3.5972261267531956e-07	9.463365382756692e-10	1.07781150741315e-08
88.90606368250904	19.91991991991992	3.179877864800414e-08	4.412157079470911e-05	0.06240584811997811	3.997109453481375e-07	9.464757303040315e-10	1.0142599968554855e-08
89.57705107961613	20.02002002002002	2.9698752338464374e-08	4.023569364679078e-05	0.062226513512425044	4.44638106773325e-07	9.474153822266733e-10	9.548472685702157e-09
90.2497180490553	20.12012012012012	2.7747125839128853e-08	3.669753063102648e-05	0.06175982578899089	4.951615368768465e-07	9.49162940731464e-10	8.992864828781494e-09
90.92406040755043	20.22022022022022	2.5932898690382242e-08	3.347554581032761e-05	0.06101738173508921	5.520313708137867e-07	9.517279567445935e-10	8.473116608297518e-09
91.60007400292817	20.32032032032032	2.4245917286834047e-08	3.054109615524188e-05	0.060014905195439484	6.161041034412517e-07	9.551221474492883e-10	7.986761075787468e-09
92.27775471373451	20.42042042042042	2.267680762705293e-08	2.7868163665487533e-05	0.05877168681655101	6.883583369408331e-07	9.593594683368762e-10	7.5315095880617e-09
92.95709844885782	20.52052052052052	2.1216913545803483e-08	2.543311247538874e-05	0.05730994447167699	7.699129366469121e-07	9.644561958581963e-10	7.1052384032542514e-09
93.63810114715835	20.62062062062062	1.9858239971620994e-08	2.321446860279697e-05	0.05565413529266515	8.620479714888877e-07	9.704310213176951e-10	6.705976318093858e-09
94.32075877710405	20.72072072072072	1.8593400791440016e-08	2.1192720220408157e-05	0.053830250087920396	9.66228874913063e-07	9.773051567330898e-10	6.331893263232286e-09
95.00506733641254	20.82082082082082	1.7415570939507346e-08	1.9350136527281016e-05	0.051865118995944766	1.0841343309689724e-06	9.851024534710633e-10	5.981289780270544e-09
95.69102285169915	20.92092092092092	1.6318442360257105e-08	1.767060347870025e-05	0.049785753829109276	1.2176884698659167e-06	9.93849534564887e-10	5.652587310359774e-09
96.37862137813083	21.02102102102102	1.5296183524471884e-08	1.6139474796013838e-05	0.04761874810028035	1.3690980493787044e-06	1.00357594172412e-09	5.344319229968863e-09
97.0678589990858	21.12112112112112	1.4343402205147663e-08	1.474343682625941e-05	0.045389750625977394	1.5408954048936903e-06	1.0143142981606577e-09	5.0551225746505636e-09
97.75873182581896	21.22122122122122	1.3455111244241516e-08	1.3470385955695734e-05	0.04312302328401974	1.7359880737896494e-06	1.0261004884805996e-09	4.7837303964419505e-09
98.45123599713268	21.32132132132132	1.2626697064117715e-08	1.2309317403060593e-05	0.04084108834591376	1.957716141692169e-06	1.0389738570289172e-09	4.528964704940419e-09
99.14536767905318	21.421421421421424	1.1853890698201087e-08	1.1250224328655355e-05	0.03856446610899032	2.209918521705007e-06	1.0529774262252665e-09	4.289729946136893e-09
99.84112306451198	21.521521521521525	1.1132741134269345e-08	1.028400629527606e-05	0.03631149954075561	2.4970095661522645e-06	1.0681581365960775e-09	4.065006976794361e-09
100.53849837303284	21.621621621621625	1.045959078112046e-08	9.402386207536804e-06	0.03409825945075662	2.82406762720702e-06	1.0845671103921068e-09	3.853847495560186e-09
101.23748985042354	21.721721721721725	9.831052885178297e-09	8.59783493814313e-06	0.03193852137413019	3.1969374320167493e-06	1.1022599408839647e-09	3.655368895120987e-09
101.9380937684727	21.821821821821825	9.243990738078486e-09	7.863502923968934e-06	0.029843803866495655	3.6223484240135935e-06	1.1212970096530651e-09	3.4687495025725026e-09
102.64030642465148	21.921921921921925	8.695498529522536e-09	7.1931580820928105e-06	0.027823457198297746	4.108051549966613e-06	1.1417438344444372e-09	3.293224177805376e-09
103.34412414182015	22.022022022022025	8.182883711809534e-09	6.581129456917587e-06	0.025884791387418244	4.662977347461346e-06	1.1636714504238652e-09	3.1280802421210016e-09
104.04954326793911	22.122122122122125	7.703650753547481e-09	6.022256064723339e-06	0.024033232990691496	5.297418615878666e-06	1.187156827987976e-09	2.9726537115073227e-09
104.75656017578477	22.222222222222225	7.255486170199822e-09	5.511840452032047e-06	0.022272500950756575	6.023241442115735e-06	1.2122833306158736e-09	2.8263258110393506e-09
105.46517126266963	22.322322322322325	6.836244728417918e-09	5.045606529478766e-06	0.020604792932857156	6.8541289072735265e-06	1.2391412166287065e-09	2.688519748738267e-09
106.175372950167	22.422422422422425	6.4439367296204925e-09	4.619661283935406e-06	0.019030974868915803	7.805862429798131e-06	1.2678281891436848e-09	2.558697728939937e-09
106.88716168383992	22.522522522522525	6.076716286074565e-09	4.2304600088195274e-06	0.017550767754387964	8.896646411925004e-06	1.298449998976782e-09	2.4363581868014254e-09
107.60053393297423	22.622622622622625	5.732870509869872e-09	3.8747747262078845e-06	0.016162927038948546	1.0147482657752086e-05	1.3311211057692384e-09	2.3210332270238136e-09
108.31548619031592	22.722722722722725	5.4108095417170486e-09	3.549665504891897e-06	0.014865411157871091	1.1582601930855564e-05	1.3659654031936943e-09	2.2122862512022583e-09
109.03201497181249	22.822822822822825	5.109057352489774e-09	3.252454406159275e-06	0.013655536829263343	1.3229961024731318e-05	1.4031170147435244e-09	2.109709759439233e-09
109.75011681635817	22.922922922922925	4.826243255919619e-09	2.980701814133629e-06	0.01253011967208854	1.5121814837424022e-05	1.442721167332113e-09	2.012923312983195e-09
110.46978828554325	23.023023023023026	4.561094075882279e-09	2.732184930197261e-06	0.011485599473677874	1.7295374178128114e-05	1.4849351507365503e-09	1.921571645690752e-09
111.19102596340701	23.123123123123126	4.312426916324176e-09	2.5048782315836225e-06	0.010518150056142378	1.979356139191928e-05	1.5299293718232738e-09	1.8353229130630097e-09
111.91382645619457	23.223223223223226	4.079142486104821e-09	2.2969357128565277e-06	0.009623774168963567	2.26658773697574e-05	1.5778885135033361e-09	1.7538670684832118e-09
112.63818639211732	23.323323323323326	3.8602189349053325e-09	2.1066747458749667e-06	0.008798384184994268	2.5969395110999577e-05	1.6290128094956914e-09	1.6769143570890676e-09
113.36410242111693	23.423423423423426	3.6547061599070993e-09	1.9325614091406977e-06	0.008037869616523119	2.9769896715750142e-05	1.6835194472435296e-09	1.6041939184552442e-09
114.09157121463302	23.523523523523526	3.461720546203503e-09	1.7731971512895944e-06	0.007338152615106457	3.414317248784601e-05	1.741644112748378e-09	1.5354524899444013e-09
114.82058946537413	23.623623623623626	3.28044010689736e-09	1.627306666052589e-06	0.006695232691234022	3.9176502699775475e-05	1.803642692679155e-09	1.4704532032139276e-09
115.55115388709225	23.723723723723726	3.1100999915795436e-09	1.4937268674002717e-06	0.00610522190394112	4.497034446952641e-05	1.8697931509005964e-09	1.4089744669443485e-09
116.28326121436055	23.823823823823826	2.9499883344010205e-09	1.3713968639076043e-06	0.005564371740767348	5.164024807166631e-05	1.940397598572887e-09	1.3508089293885113e-09
117.01690820235441	23.923923923923926	2.7994424152604024e-09	1.2593488407323096e-06	0.005069092847496014	5.931902877668536e-05	2.0157845792302633e-09	1.2957625148316336e-09
117.7520916266358	24.024024024024026	2.6578451097493107e-09	1.1566997660830296e-06	0.004615968685301793	6.81592218855207e-05	2.0963115927834504e-09	1.2436535285046508e-09
118.4888082829406	24.124124124124126	2.52462160544428e-09	1.0626438467437265e-06	0.004201764098697121	7.833584987279016e-05	2.182367885245863e-09	1.1943118249100505e-09
119.22705498696908	24.224224224224226	2.399236363921166e-09	9.764456641934119e-07	0.0038234296775877526	9.004953131030338e-05	2.2743775341984695e-09	1.147578034903515e-09
119.96682857417957	24.324324324324326	2.2811903095094017e-09	8.974339291827365e-07	0.0034781026958105835	0.00010352996130852979	2.3728028636309885e-09	1.1033028472286842e-09
120.70812589958486	24.424424424424426	2.1700182273108926e-09	8.249957983622002e-07	0.0031631053103591583	0.00011903979233695085	2.47814822588177e-09	1.0613463405287803e-09
121.45094383755169	24.524524524524526	2.065286354393416e-09	7.585717017561782e-07	0.00287594061260726	0.00013687894215952826	2.590964193007562e-09	1.0215773621597836e-09
122.19527928160302	24.624624624624627	1.9665901493408388e-09	6.976506345926224e-07	0.0026142870368213895	0.00015738935188348827	2.711852205117749e-09	9.83872950407409e-10
122.9411291442232	24.724724724724727	1.8735522265118466e-09	6.417658712756013e-07	0.002375991553006441	0.00018096021133743608	2.8414697290862123e-09	9.48117796966232e-10
123.68849035666584	24.824824824824827	1.7858204424337823e-09	5.904910631678278e-07	0.0021590620010206382	0.00020803366066898614	2.9805359876996817e-09	9.142037467754763e-10
124.43735986876437	24.924924924924927	1.7030661227461543e-09	5.434366853702246e-07	0.001961658860899565	0.00023911096561433134	3.1298383268192215e-09	8.820293325240626e-10
125.18773464874538	25.025025025025027	1.6249824190169775e-09	5.002468008790906e-07	0.0017820867001450242	0.00027475914870973064	3.2902392966414347e-09	8.514993413386965e-10
125.93961168304443	25.125125125125127	1.5512827855904297e-09	4.605961133990584e-07	0.001618785491881293	0.000315618039101429	3.462684532785031e-09	8.22524411354563e-10
126.69298797612456	25.225225225225227	1.4816995673927556e-09	4.2418728271944324e-07	0.00147032195766864	0.0003624076788454933	3.6482115338537982e-09	7.950206560397455e-10
127.44786055029721	25.325325325325327	1.4159826903302094e-09	3.90748478947837e-07	0.0013353810547464605	0.00041593599294836885	3.847959444518075e-09	7.689093143029356e-10
128.20422644554574	25.425425425425427	1.3538984465631716e-09	3.6003115406053176e-07	0.0012127576988961663	0.00047710659319988487	4.063179967219564e-09	7.441164245603615e-10
128.96208271935126	25.525525525525527	1.2952283675390885e-09	3.318080111951916e-07	0.0011013487903202177	0.0005469265415132009	4.295249541574216e-09	7.205725210731327e-10
129.72142644652098	25.625625625625627	1.2397681782177175e-09	3.0587115389570587e-07	0.001000145590314028	0.0006265138466159053	4.545682948695562e-09	6.982123509912243e-10
130.48225471901873	25.725725725725727	1.1873268264292803e-09	2.820303991392459e-07	0.0009082264804915727	0.0007171044084269334	4.816148518296253e-09	6.769746106558768e-10
131.24456464579805	25.825825825825827	1.1377255817730068e-09	2.6011173944651085e-07	0.0008247501233938464	0.000820058057614708	5.108485139904542e-09	6.568016998190923e-10
132.00835335263727	25.925925925925927	1.0907971988935243e-09	2.3995594071182296e-07	0.000748949032995143	0.000936863264538084	5.42472130626428e-09	6.376394925377737e-10
132.77361798197708	26.026026026026027	1.0463851403685842e-09	2.2141726360270288e-07	0.000680123555512356	0.0010691400136327073	5.767096447440952e-09	6.194371235915358e-10
133.54035569276	26.126126126126128	1.0043428548064245e-09	2.0436229748019802e-07	0.0006176362546543067	0.0012186402588456107	6.138084848873056e-09	6.021467893578817e-10
134.30856366027226	26.226226226226228	9.64533106087242e-10	1.8866889679185595e-07	0.0005609066907068843	0.0013872452965595773	6.5404224862086625e-09	5.857235621568632e-10
135.07823907598774	26.326326326326328	9.268273499930444e-10	1.7422521079821336e-07	0.0005094065793644072	0.0015769593194620067	6.977137154966603e-09	5.701252171499439e-10
135.84937914741386	26.426426426426428	8.911051547556696e-10	1.6092879831945904e-07	0.0004626553137563842	0.0017898983542516955	7.451582324683976e-09	5.553120709450834e-10
136.6219810979396	26.526526526526528	8.57253662316058e-10	1.48685819939244e-07	0.00042021583148542786	0.0020282737456109494	7.967475206205018e-09	5.412468311224314e-10
137.3960421666856	26.626626626626628	8.251670873305591e-10	1.3741030078439998e-07	0.0003816908075208077	0.0022943693375198503	8.528939588224633e-09	5.278944559528848e-10
138.17155960835615	26.726726726726728	7.947462511839708e-10	1.2702345761892886e-07	0.00034671915334452886	0.0025905115309036073	9.140554076383635e-09	5.15222023635424e-10
138.9485306930931	26.826826826826828	7.658981484755063e-10	1.1745308455376653e-07	0.0003149728027077038	0.0029190314746441147	9.807406456577677e-09	5.031986104290016e-10
139.72695270633167	26.926926926926928	7.385355436344249e-10	1.0863299218570358e-07	0.00028615376462914514	0.0032822187860806883	1.0535155005366175e-08	4.917951771010536e-10
140.50682294865837	27.027027027027028	7.125765954979081e-10	1.0050249544417842e-07	0.000259991424777492	0.003682266407365195	1.1330097686391702e-08	4.809844631577421e-10
141.28813873567037	27.127127127127128	6.879445078460486e-10	9.300594584773223e-08	0.00023624007705916442	0.004121206493526698	1.2199250304783527e-08	4.707408883611047e-10
142.070897397837	27.227227227227228	6.645672040386797e-10	8.609230425659814e-08	0.00021467666803561087	0.004600837601575451	1.3150434844211667e-08	4.61040461075573e-10
142.85509628036294	27.32732732732733	6.423770240371143e-10	7.971475055771989e-08	0.00019509873767342223	0.005122643907271354	1.4192379386572727e-08	4.5186069302109423e-10
143.6407327430531	27.42742742742743	6.213104422216677e-10	7.383032703665067e-08	0.00017732254085724877	0.005687707710670172	1.5334831215689754e-08	4.431805200425345e-10
144.42780416017933	27.52752752752753	6.013078045339011e-10	6.839961248016471e-08	0.00016118133504236453	0.006296617088721651	1.6588684937901506e-08	4.349802285353628e-10
145.21630792034875	27.62762762762763	5.823130835816171e-10	6.338642431666778e-08	0.00014652382037130078	0.00694937118953373	1.7966127718640574e-08	4.272413871959795e-10
146.0062414263738	27.72772772772773	5.642736504454714e-10	5.875754634098527e-08	0.00013321271951209038	0.0076452863054782575	1.9480804040425188e-08	4.1994678379164875e-10
146.79760209514396	27.82782782782783	5.471400620192913e-10	5.4482479788026245e-08	0.00012112348538304508	0.00838290646902114	2.1148002740336352e-08	4.1308036666996325e-10
147.59038735749894	27.92792792792793	5.308658628023992e-10	5.053321571812351e-08	0.00011014312580247898	0.009159922836223125	2.2984869491228342e-08	4.0662719075126215e-10
148.38459465810362	28.02802802802803	5.154074001419928e-10	4.688402685732402e-08	0.0001001691349357834	0.00997310650337172	2.5010648358978848e-08	4.0057336776958457e-10
149.18022145532453	28.12812812812813	5.007236519974206e-10	4.351127720017275e-08	9.110852220306188e-05	0.010818259585984537	2.7246956607709067e-08	3.949060205487052e-10
149.97726522110779	28.22822822822823	4.867760663664973e-10	4.039324783206954e-08	8.287693005613119e-05	0.011690189323931661	2.9718097547320675e-08	3.8961324111967775e-10
150.77572344085866	28.32832832832833	4.735284115772419e-10	3.750997756441851e-08	7.539783273320864e-05	0.012582709618501295	3.2451416935927815e-08	3.8468405250522987e-10
151.57559361332247	28.42842842842843	4.609466367070072e-10	3.484311709975063e-08	6.86018087531602e-05	0.013488673729114496	3.547770927891264e-08	3.80108374014435e-10
152.37687325046718	28.52852852852853	4.4899874144524e-10	3.237579555688206e-08	6.242588051958675e-05	0.014400040852378795	3.883168132392336e-08	3.75876989908426e-10
153.1795598773672	28.62862862862863	4.3765465476645195e-10	3.009249828897903e-08	5.6812914969620635e-05	0.015307977993156766	4.2552481157498015e-08	3.7198152131462744e-10
153.98365103208877	28.72872872872873	4.268861218266294e-10	2.7978955021045017e-08	5.1711079724805845e-05	0.016202996963470606	4.6684302587724015e-08	3.684144012831622e-10
154.78914426557665	28.82882882882883	4.166665985396411e-10	2.6022037418651303e-08	4.707334968382414e-05	0.017075124585878388	5.127707597580831e-08	3.651688528948526e-10
155.59603714154235	28.92892892892893	4.069711533304004e-10	2.4209665277455117e-08	4.2857059441231525e-05	0.01791410233438674	5.638725838940539e-08	3.6223887034565935e-10
156.40432723635337	29.02902902902903	3.9777637559890904e-10	2.2530720593869187e-08	3.9023497325015e-05	0.018709609838336305	6.207873792888941e-08	3.5961920294761727e-10
157.21401213892426	29.12912912912913	3.8906029046404434e-10	2.0974968841786098e-08	3.553753722091608e-05	0.0194515050337995	6.842386936723485e-08	3.57305342001393e-10
158.0250894506085	29.22922922922923	3.8080227938827227e-10	1.9532986839083105e-08	3.2367304695336016e-05	0.02013007240302122	7.550466089441115e-08	3.552935105106504e-10
158.83755678509215	29.32932932932933	3.729830063145783e-10	1.8196096641253245e-08	2.9483874243426294e-05	0.020736269812641383	8.341413482575852e-08	3.5358065572354393e-10
159.65141176828823	29.42942942942943	3.6558434897496485e-10	1.695630494839088e-08	2.6860994776799712e-05	0.021261964038380002	9.225788868744616e-08	3.5216444450196417e-10
160.46665203823298	29.52952952952953	3.5858933505607016e-10	1.5806247556330094e-08	2.4474840728202703e-05	0.021700145204939805	1.021558872082259e-07	3.5104326153477997e-10
161.2832752449828	29.62962962962963	3.519820829319335e-10	1.4739138423377381e-08	2.230378639039975e-05	0.022045111090025785	1.1324452051496384e-07	3.502162104273407e-10
162.10127905051277	29.72972972972973	3.457477466968547e-10	1.3748722961147484e-08	2.0328201325266736e-05	0.022292613509778337	1.2567896935380536e-07	3.4968311771604805e-10
162.9206611286162	29.82982982982983	3.39872465252769e-10	1.2829235191820692e-08	1.853026487838431e-05	0.022439960744278935	1.3963592455962576e-07	3.494445398740293e-10
163.74141916480534	29.929929929929934	3.343433152257388e-10	1.197535844498381e-08	1.6893798015873457e-05	0.022486072062259006	1.5531671541292646e-07	3.495017733919451e-10
164.5635508562134	30.030030030030034	3.2914826750515683e-10	1.1182189295356972e-08	1.5404110865321897e-05	0.022431482721207485	1.7295091011664786e-07	3.498568680369272e-10
165.38705391149762	30.130130130130134	3.242761472171717e-10	1.0445204468386639e-08	1.4047864492798986e-05	0.022278300194399477	1.9280046158166185e-07	3.505126434127001e-10
166.21192605074336	30.230230230230234	3.19716596960805e-10	9.76023046411952e-09	1.2812945584440996e-05	0.022030114650101587	2.151644832440139e-07	3.5147270896527724e-10
167.03816500536965	30.330330330330334	3.1546004315131576e-10	9.12341567116078e-09	1.1688352825093791e-05	0.02169186873309228	2.4038475299736406e-07	3.5274148760142994e-10
167.8657685180353	30.430430430430434	3.1149766533069083e-10	8.531204762045815e-09	1.0664093879125544e-05	0.021269693352399754	2.688520587964822e-07	3.5432424311159217e-10
168.6947343425467	30.530530530530534	3.0782136831979034e-10	7.980315179180918e-09	9.731091980775006e-06	0.020770717373884223	3.010135174012258e-07	3.5622711161524005e-10
169.52506024376606	30.630630630630634	3.044237571007261e-10	7.467715536785835e-09	8.881101234208582e-06	0.020202859803884535	3.373810184636316e-07	3.5845713727528743e-10
170.35674399752133	30.730730730730734	3.0129811433162076e-10	6.99060577913611e-09	8.106629807670251e-06	0.019574613223607238	3.785409701480024e-07	3.610223125589709e-10
171.18978339051654	30.830830830830834	2.984383804090271e-10	6.546398948980634e-09	7.4008702824999774e-06	0.018894826924585866	4.2516555021312714e-07	3.6393162335632554e-10
172.02417622024362	30.930930930930934	2.958391360060931e-10	6.132704432412299e-09	6.75763648707967e-06	0.018172497466905604	4.780256985465996e-07	3.6719509930405513e-10
172.859920294895	31.031031031031034	2.9349558702711864e-10	5.747312557801134e-09	6.171306208589891e-06	0.01741657332117807	5.380061241739359e-07	3.7082386970269437e-10
173.69701343327728	31.131131131131134	2.9140355193151733e-10	5.3881804367530644e-09	5.6367692324181126e-06	0.016635778963590878	6.061226425104157e-07	3.7483022545890616e-10
174.53545346472575	31.231231231231234	2.8955945139249943e-10	5.053418944519861e-09	5.149380210690323e-06	0.015838462375959234	6.835422079226822e-07	3.7922768753297874e-10
175.37523822902006	31.331331331331334	2.87960300268066e-10	4.7412807459340626e-09	4.7049159081943095e-06	0.01503246845995048	7.716060634731029e-07	3.8403108242459766e-10
176.21636557630066	31.431431431431434	2.866037018742677e-10	4.450149280848861e-09	4.299536416373066e-06	0.014225039494861322	8.718564951084555e-07	3.8925662528836485e-10
177.05883336698625	31.531531531531535	2.8548784456320824e-10	4.178528630290781e-09	3.9297499644973365e-06	0.013422742522693508	9.860677527355972e-07	3.949220113349041e-10
177.90263947169223	31.631631631631635	2.8461150062104573e-10	3.925034191142588e-09	3.5923809919489512e-06	0.012631422484089962	1.1162817869551607e-06	4.0104651624449107e-10
178.7477817711498	31.731731731731735	2.839740275143866e-10	3.6883840932181564e-09	3.284541177096667e-06	0.011856179084753728	1.2648495492096642e-06	4.0765110639873186e-10
179.59425815612624	31.831831831831835	2.8357537152703974e-10	3.467391298119892e-09	3.0036031468306544e-06	0.011101364755828165	1.434478716417367e-06	4.1475855982279746e-10
180.442066527346	31.931931931931935	2.8341607384323887e-10	3.2609563243267816e-09	2.747176616717679e-06	0.010370600678304606	1.6282888306485895e-06	4.223935988270908e-10
181.29120479541243	32.032032032032035	2.8349727914825614e-10	3.0680605475887326e-09	2.5130867351986317e-06	0.009666807652663742	1.8498749920674626e-06	4.3058303544409694e-10
182.14167088073066	32.132132132132135	2.8382074683291624e-10	2.8877600299371205e-09	2.2993544265020013e-06	0.008992248583217101	2.1033814113838843e-06	4.393559308748062e-10
182.9934627134312	32.232232232232235	2.8438886490506846e-10	2.719179834496978e-09	2.1041785461987038e-06	0.008348579479116615	2.3935863187644192e-06	4.4874377029090643e-10
183.8465782332943	32.332332332332335	2.8520466672864675e-10	2.561508786833441e-09	1.9259196807634476e-06	0.007736906115837863	2.7259999419906613e-06	4.5878065448550954e-10
184.70101538967535	32.432432432432435	2.862718507297759e-10	2.4139946468126474e-09	1.7630854383060544e-06	0.007157843818003764	3.1069775101715483e-06	4.695035100282919e-10
185.55677214143074	32.532532532532535	2.8759480322958336e-10	2.2759396579307192e-09	1.6143170919475376e-06	0.006611578185499623	3.5438495130858656e-06	4.809523197625832e-10
186.41384645684485	32.632632632632635	2.891786245851728e-10	2.146696443787439e-09	1.4783774502803915e-06	0.006097924963050588	4.045071752774325e-06	4.93170375684441e-10
187.27223631355773	32.732732732732735	2.910291588437777e-10	2.0256642238752787e-09	1.3541398410973362e-06	0.005616387626961389	4.620398065675251e-06	5.062045564695817e-10
188.1319396984933	32.832832832832835	2.931530271407094e-10	1.91228532313897e-09	1.2405781052128519e-06	0.005166211614981681	5.281078972445548e-06	5.201056321661713e-10
188.9929546077889	32.932932932932935	2.9555766509955057e-10	1.8060419518539716e-09	1.1367575068413348e-06	0.004746434444704759	6.040089930154872e-06	5.349285988530759e-10
189.85527904672486	33.033033033033036	2.9825136452343577e-10	1.7064532342901406e-09	1.0418264757290674e-06	0.004355931245472686	6.9123933185384756e-06	5.507330463779766e-10
190.71891102965535	33.133133133133136	3.0124331969949e-10	1.6130724663846753e-09	9.55009104149895e-07	0.003993455465177468	7.91523878809061e-06	5.675835626418877e-10
191.58384857993983	33.233233233233236	3.045436786749154e-10	1.5254845842595892e-09	8.755983290439443e-07	0.0036576747063637436	9.068507131108071e-06	5.855501782907633e-10
192.45008972987512	33.333333333333336	3.0816359990320535e-10	1.4433038268960489e-09	8.029497360750725e-07	0.0033472017976501744	1.0395103403450525e-05	6.047088561164154e-10
193.31763252062825	33.433433433433436	3.121153147029497e-10	1.3661715776322272e-09	7.364759282694561e-07	0.0030606213202340805	1.1921405618208419e-05	6.251420299638166e-10
194.18647500217006	33.533533533533536	3.1641219602013864e-10	1.293754370393292e-09	6.756414072323129e-07	0.0027965118896000184	1.3677775942667918e-05	6.4693919849697e-10
195.0566152332094	33.633633633633636	3.210688340383195e-10	1.2257420477013228e-09	6.199579197743141e-07	0.002553464544425542	1.569914194260298e-05	6.701975797985212e-10
195.92805128112812	33.733733733733736	3.2610111923999216e-10	1.1618460585578911e-09	5.689802271608264e-07	0.00233009762302545	1.802565601325171e-05	6.950228334780359e-10
196.80078122191665	33.833833833833836	3.3152633358790354e-10	1.1017978852508138e-09	5.223022581685167e-07	0.0021250685172323432	2.0703441687916607e-05	7.215298577502498e-10
197.6748031401102	33.933933933933936	3.3736325056718096e-10	1.045347589016385e-09	4.795536107336241e-07	0.0019370826886997068	2.3785435988427845e-05	7.498436698290368e-10
198.55011512872596	34.034034034034036	3.4363224490932095e-10	9.922624652958496e-10	4.4039637023936946e-07	0.001764900317042436	2.7332337332472836e-05	7.801003789781222e-10
199.42671528920033	34.134134134134136	3.5035541290791187e-10	9.423258000660815e-10	4.045222154482337e-07	0.0016073409262461324	3.141366868530807e-05	8.124482626803663e-10
200.3046017313274	34.234234234234236	3.5755670433460744e-10	8.953357194049178e-10	3.7164978576685306e-07	0.0014632863080676353	3.610896556859006e-05	8.470489576504471e-10
201.18377257319779	34.334334334334336	3.652620670735066e-10	8.51104125076461e-10	3.415222859630314e-07	0.0013316820308715447	4.150909813274585e-05	8.840787788398706e-10
202.06422594113798	34.434434434434436	3.7349960571402355e-10	8.094557094955152e-10	3.1390530665938937e-07	0.0012115377911779623	4.7717735660189996e-05	9.237301811901501e-10
202.94595996965057	34.53453453453454	3.822997554780769e-10	7.702270439574338e-10	2.885848409277572e-07	0.0011019268343923443	5.485296047496028e-05	9.662133807042856e-10
203.82897280135495	34.63463463463464	3.916954730086267e-10	7.332657345039257e-10	2.653654791218221e-07	0.0010019846416512823	6.30490361505144e-05	1.0117581534565027e-09
204.7132625869286	34.73473473473474	4.0172244571516993e-10	6.984296402403377e-10	2.4406876573028466e-07	0.0009109070520571269	7.245833197205383e-05	1.0606158334776179e-09
205.59882748504893	34.83483483483484	4.1241932155989134e-10	6.655861493288491e-10	2.2453170352462613e-07	0.0008279479641642498	8.325340164423287e-05	1.1130615330751505e-09
206.48566566233586	34.93493493493494	4.2382796137815614e-10	6.346115082578929e-10	2.06605391628901e-07	0.000752416737612179	9.562920904417347e-05	1.169396612115094e-09
207.3737752932949	35.03503503503504	4.3599371606165924e-10	6.053902003336725e-10	1.9015378536668333e-07	0.000683675395329884	0.00010980548719597323	1.2299514261541923e-09
208.26315456026063	35.13513513513514	4.489657311948828e-10	5.778143696573548e-10	1.750525668542078e-07	0.0006211357087149668	0.0001260292083743621	1.295088387122284e-09
209.1538016533411	35.23523523523524	4.6279728202901994e-10	5.517832871437376e-10	1.6118811631945596e-07	0.0005642562325056912	0.00014457713312620107	1.3652053745766213e-09
210.0457147703624	35.33533533533534	4.775461420061542e-10	5.272028554059129e-10	1.4845657504410613e-07	0.0005125393425519726	0.00016575839384514837	1.4407395404557574e-09
210.9388921168141	35.43543543543544	4.932749884146715e-10	5.039851495777384e-10	1.3676299165763562e-07	0.0004655283181668431	0.00018991705420499914	1.5221715558321471e-09
211.833331905795	35.53553553553554	5.100518491696771e-10	4.820479913733904e-10	1.2602054426832432e-07	0.00042280450100403187	0.00021743456917668795	1.6100303544943014e-09
212.72903235795957	35.63563563563564	5.27950595175309e-10	4.6131455389265105e-10	1.1614983160164319e-07	0.00038398455426049506	0.00024873205154802896	1.7048984353895993e-09
213.6259917014648	35.73573573573574	5.470514832457382e-10	4.417129948732889e-10	1.0707822693901734e-07	0.000348717839251356	0.00028427222999637233	1.807417794152056e-09
214.52420817191765	35.83583583583584	5.674417551457503e-10	4.231761162692928e-10	9.87392892151021e-08	0.0003166839208662921	0.00032456096117464166	1.918296563268327e-09
215.42368001232296	35.93593593593594	5.892162989683565e-10	4.0564104819708063e-10	9.10722261448507e-08	0.0002875902089223825	0.00037014813452871694	2.038316451064156e-09
216.324405473032	36.03603603603604	6.124783798054851e-10	3.8904895544223093e-10	8.402140471760579e-08	0.0002611697388258559	0.0004216277845098285	2.1683410818112185e-09
217.22638281169122	36.13613613613614	6.373404474991799e-10	3.7334476485786975e-10	7.753590481859956e-08	0.0002371790921072458	0.00047963720163723934	2.309325353077844e-09
218.12961029319192	36.23623623623624	6.639250301971705e-10	3.584769121134937e-10	7.156911212256888e-08	0.00021539645518013154	0.0005448548130139782	2.4623259422267436e-09
219.03408618962	36.33633633633634	6.923657234921709e-10	3.4439710637065725e-10	6.607834675327821e-08	0.0001956198129871361	0.0006179965862838708	2.6285131119860293e-09
219.93980878020653	36.43643643643644	7.228082861147088e-10	3.310601115703529e-10	6.102452451986216e-08	0.00017766527294638799	0.000699810700892104	2.8091839856186375e-09
220.84677635127846	36.53653653653654	7.554118544928227e-10	3.184235431168649e-10	5.637184782899951e-08	0.00016136551371841607	0.0007910702294564869	3.0057774857717614e-09
221.75498719621018	36.63663663663664	7.903502900093005e-10	3.0644767883499843e-10	5.2087523633707964e-08	0.0001465683527101779	0.0008925635829074053	3.2198911580431255e-09
222.6644396153752	36.73673673673674	8.278136745018235e-10	2.950952831625695e-10	4.814150601741705e-08	0.00013313542586268872	0.0010050824987688485	3.4533001311637186e-09
223.57513191609846	36.83683683683684	8.680099714904415e-10	2.84331443618393e-10	4.450626122815634e-08	0.00012094097308366224	0.001129407395422854	3.7079785010540607e-09
224.48706241260925	36.93693693693694	9.111668728109534e-10	2.7412341865830965e-10	4.115655317417787e-08	0.00010987072264669291	0.0012662899790039288	3.986123466541631e-09
225.40022942599413	37.03703703703704	9.57533852817231e-10	2.6444049609849916e-10	3.806924757093197e-08	9.982086795067028e-05	0.001416433075668557	4.290182591014185e-09
226.3146312841507	37.13713713713714	1.0073844551305462e-09	2.552538613468819e-10	3.5223133091678575e-08	9.069713018997489e-05	0.0015804677713689907	4.622884617633051e-09
227.2302663217417	37.23723723723724	1.0610188401055804e-09	2.4653647474025833e-10	3.2598758021636386e-08	8.241390070524076e-05	0.0017589280735761125	4.987274326989338e-09
228.14713288014954	37.33733733733734	1.1187666248037576e-09	2.3826295733728055e-10	3.017828104979969e-08	7.489345704793413e-05	0.001952223462574115	5.386751996465741e-09
229.06522930743103	37.43743743743744	1.180990051375266e-09	2.3040948456583018e-10	2.794533495461802e-08	6.806524708511632e-05	0.0021606098698808097	5.825118101468656e-09
229.984553958273	37.53753753753754	1.2480875244208745e-09	2.229536871681198e-10	2.5884902050752356e-08	6.186523578188064e-05	0.002384159801652694	6.306623991742763e-09
230.90510519394792	37.63763763763764	1.320497563212838e-09	2.1587455892819292e-10	2.3983200365101864e-08	5.623530961892371e-05	0.002622732506882346	6.836029383051059e-09
231.82688138227007	37.73773773773774	1.3987032206920028e-09	2.091523707047227e-10	2.2227579602156967e-08	5.112273392438622e-05	0.0028759452628209473	7.418667627774363e-09
232.74988089755217	37.83783783783784	1.4832370280303197e-09	2.0276859032732717e-10	2.0606426042310804e-08	4.6479658717010984e-05	0.0031431470005190477	8.060519869976422e-09
233.67410212056245	37.93793793793794	1.574686531374616e-09	1.967058079472937e-10	1.9109075592807152e-08	4.226266896772066e-05	0.0034233956075865424	8.768299354116254e-09
234.59954343848187	38.03803803803804	1.6737004963068965e-09	1.9094766646381248e-10	1.772573428020578e-08	3.843237548591662e-05	0.003715440308796158	9.54954734525498e-09
235.52620324486207	38.13813813813814	1.7809958657276247e-09	1.8547879667478018e-10	1.6447405536228552e-08	3.495304292304451e-05	0.0040177105243598835	1.0412742336228105e-08
236.45407993958344	38.23823823823824	1.8973655684742574e-09	1.8028475682709397e-10	1.5265823686178375e-08	3.179225165787298e-05	0.004328312529078353	1.1367424468389667e-08
237.38317192881362	38.33833833833834	2.0236872892384183e-09	1.7535197626531702e-10	1.4173393101309952e-08	2.892059058466281e-05	0.004645035075089657	1.2424337382464662e-08
238.31347762496668	38.43843843843844	2.160933325484027e-09	1.7066770289977344e-10	1.3163132524045862e-08	2.6311378066584525e-05	0.0049653648934531456	1.3595590050898254e-08
239.24499544666207	38.53853853853854	2.310181674374992e-09	1.6621995423568134e-10	1.2228624118194474e-08	2.3940408542329074e-05	0.00528651265806697	1.489484152997325e-08
240.17772381868465	38.63863863863864	2.472628512516996e-09	1.6199747172398544e-10	1.1363966835724605e-08	2.1785722484066882e-05	0.005605449588885023	1.6337512017128598e-08
241.1116611719445	38.73873873873874	2.649602253975257e-09	1.5798967821221585e-10	1.0563733727534736e-08	1.9827397600158555e-05	0.005918954406404972	1.7941024115920005e-08
242.04680594343736	38.83883883883884	2.8425793979778947e-09	1.5418663829008691e-10	9.822932858339416e-09	1.8047359356851058e-05	0.006223669848747287	1.972507880902209e-08
242.9831565762055	38.93893893893894	3.0532024074479683e-09	1.5057902133977512e-10	9.136971515571147e-09	1.6429209060258733e-05	0.006516167454506304	2.1711971331457882e-08
243.9207115192987	39.03903903903904	3.2832998935986105e-09	1.4715806711494209e-10	8.501623429324866e-09	1.4958067893934234e-05	0.006793018830717192	2.3926952936798724e-08
244.85946922773584	39.13913913913914	3.534909420935834e-09	1.4391555368571863e-10	7.912998745092435e-09	1.3620435449027485e-05	0.007050871198854416	2.639864547573364e-08
245.79942816246663	39.23923923923924	3.810303291907009e-09	1.4084376759908937e-10	7.367516513562898e-09	1.2404061414171027e-05	0.007286524674520782	2.9159516779257496e-08
246.74058679033377	39.33933933933934	4.112017721993211e-09	1.3793547611550255e-10	6.8618794822977246e-09	1.1297829211576607e-05	0.0074970085160392325	3.2246426081070006e-08
247.68294358403543	39.43943943943944	4.442885875293282e-09	1.3518390139314937e-10	6.3930509928079056e-09	1.0291650475127197e-05	0.007679653494418962	3.570125015261073e-08
248.62649702208813	39.53953953953954	4.806075298769629e-09	1.325826965012575e-10	5.958233803624069e-09	9.376369366224082e-06	0.007832157604128602	3.957160249076235e-08
249.57124558878985	39.63963963963964	5.205130371690416e-09	1.301259231530051e-10	5.554850675510214e-09	8.543675814497508e-06	0.00795264255241274	4.391165982885547e-08
250.51718777418347	39.73973973973974	5.644020476996213e-09	1.2780803105732184e-10	5.180526569160306e-09	7.786026853873874e-06	0.008039698825268744	4.878311247813091e-08
251.4643220740207	39.83983983983984	6.127194705179171e-09	1.2562383879696976e-10	4.8330723186577346e-09	7.096575300541587e-06	0.008092417610927398	5.4256257597751944e-08
252.412646989726	39.93993993993994	6.659644020918355e-09	1.2356851614792072e-10	4.510469655781421e-09	6.469105088661817e-06	0.008110408437973384	6.041125749286692e-08
253.36216102836121	40.04004004004004	7.246971960634485e-09	1.2163756776222908e-10	4.210857471010699e-09	5.897972642784396e-06	0.008093802019538287	6.733958851684789e-08
254.31286270259017	40.14014014014014	7.89547508817171e-09	1.19826818143376e-10	3.932519206906091e-09	5.378053723369362e-06	0.008043238447848945	7.514571018038641e-08
255.2647505306438	40.24024024024024	8.612234619300786e-09	1.1813239784946756e-10	3.6738712885085193e-09	4.9046952340618725e-06	0.00795984151469269	8.3948988732749e-08
256.2178230362855	40.34034034034034	9.405220837514571e-09	1.16550730865757e-10	3.433452503581727e-09	4.473671526868221e-06	0.007845180505491794	9.3885914878375e-08
257.1720787487767	40.44044044044044	1.0283412168116177e-08	1.1507852309375384e-10	3.2099142529910374e-09	4.08114478454471e-06	0.007701221295524252	1.0511266153920402e-07
258.127516202843	40.54054054054054	1.1256931060057886e-08	1.1371275190972098e-10	3.0020115983294196e-09	3.7236290987200544e-06	0.007530268941985072	1.1780803480067511e-07
259.0841339386403	40.64064064064064	1.233719915138275e-08	1.1245065675068276e-10	2.808595040126518e-09	3.3979578978742036e-06	0.007334904199885429	1.3217687953746002e-07
260.04193050172125	40.74074074074074	1.3537114571416642e-08	1.1128973069119462e-10	2.628602965660267e-09	3.1012544116142837e-06	0.007117916487905369	1.4845401087565106e-07
261.00090444300224	40.84084084084084	1.4871254669141175e-08	1.102277129790988e-10	2.4610547105817313e-09	2.8309048870156967e-06	0.00688223579646205	1.6690875380774717e-07
261.96105431873053	40.94094094094094	1.6356107961825746e-08	1.0926258250334223e-10	2.3050441833051306e-09	2.584534299403435e-06	0.0066308658770949476	1.8785018615929375e-07
262.9223786904514	41.04104104104104	1.8010339681889848e-08	1.0839255217168561e-10	2.1597340054463598e-09	2.359984324082178e-06	0.0063668207992060785	2.11633194966034e-07
263.88487612497624	41.14114114114114	1.9855095975723032e-08	1.0761606418082548e-10	2.02435012555054e-09	2.1552933574091845e-06	0.006093066631255553	2.386654734465867e-07
264.84854519435	41.24124124124124	2.1914352590447368e-08	1.0693178616611425e-10	1.8981768669651836e-09	1.9686783954473985e-06	0.005812469625078842	2.6941560547429544e-07
265.8133844758198	41.34134134134134	2.4215314790331228e-08	1.0633860822272051e-10	1.7805523740202798e-09	1.7985185964252215e-06	0.005527751880586095	3.0442240713047803e-07
266.7793925518033	41.44144144144144	2.678887629342583e-08	1.0583564079476924e-10	1.6708644236971787e-09	1.643340369535073e-06	0.005241455068451849	3.443057209720984e-07
267.74656800985747	41.54154154154154	2.9670146233786997e-08	1.0542221343375896e-10	1.568546572729478e-09	1.5018038473811293e-06	0.004955912411899551	3.897788885301818e-07
268.71490944264747	41.64164164164164	3.289905456176267e-08	1.0509787443241419e-10	1.4730746126038029e-09	1.3726906127790349e-06	0.0046732287923374515	4.416631607823351e-07
269.6844154479161	41.74174174174174	3.652104792483352e-08	1.0486239134512973e-10	1.38396330723693e-09	1.25489256274597e-06	0.004395268559487727	5.009043454778429e-07
270.6550846284534	41.84184184184184	4.058788995975085e-08	1.0471575241133664e-10	1.3007633902171283e-09	1.1474018035153333e-06	0.004123650401843655	5.685920348554525e-07
271.6269155920661	41.94194194194194	4.515858211411118e-08	1.0465816890351067e-10	1.223058800428804e-09	1.0493014803728986e-06	0.0038597484701882383	6.459818081541801e-07
272.59990695154823	42.04204204204204	5.030042364928989e-08	1.0469007842719519e-10	1.1504641366463385e-09	9.597574551373634e-07	0.003604698843866304	7.345208610990825e-07
273.5740573246508	42.14214214214214	5.609023241136799e-08	1.04812149206368e-10	1.082622313299482e-09	8.780107522853492e-07	0.0033594103816542214	8.358775800147313e-07
274.5493653340528	42.24224224224224	6.261575135525022e-08	1.0502528539380108e-10	1.0192024010920336e-09	8.033707021289129e-07	0.0031245789992397893	9.519756521820018e-07
275.5258296073318	42.34234234234234	6.997726974207722e-08	1.0533063345279103e-10	9.598976375093294e-10	7.352087161646181e-07	0.0029007044549308955	1.0850333873315754e-06
276.50344877693493	42.44244244244244	7.828949248470877e-08	1.0572958966384307e-10	9.044235934894805e-10	6.729526357927524e-07	0.002688108795097489	1.237609018581241e-06
277.4822214801504	42.54254254254254	8.76836963863939e-08	1.0622380881763666e-10	8.525164836678518e-10	6.160816011127845e-07	0.002486955701982019	1.4126528554621783e-06
278.46214635907853	42.64264264264264	9.831021811377961e-08	1.0681521416395661e-10	8.039316086432019e-10	5.641213914904321e-07	0.0022972700905145994	1.613567277656707e-06
279.4432220606043	42.74274274274275	1.1034132579323472e-07	1.0750600869532136e-10	7.584419186653512e-10	5.166401941116476e-07	0.002118957410304195	1.8442756862729392e-06
280.4254472363682	42.84284284284285	1.2397453426324818e-07	1.0829868785386967e-10	7.158366890156519e-10	4.732447608335821e-07	0.0019518222179673273	2.10930167029716e-06
281.4088205427395	42.94294294294295	1.394364334199576e-07	1.0919605376076831e-10	6.75920298149866e-10	4.3357691735228157e-07	0.0017955856886632867	2.4138597993890256e-06
282.3933406407881	43.04304304304305	1.5698710994500477e-07	1.1020123107909527e-10	6.385111004044583e-10	3.9731039206780006e-07	0.001649901830706444	2.7639596201087245e-06
283.3790061962573	43.14314314314315	1.769252552176513e-07	1.1131768463394527e-10	6.03440385737565e-10	3.641479350724823e-07	0.00151437225120687	3.1665246101318367e-06
284.36581587953674	43.24324324324325	1.9959406662727944e-07	1.1254923892753391e-10	5.705514195901606e-10	3.338187004471407e-07	0.001388559392682411	3.6295280324350956e-06
285.3537683656354	43.34334334334335	2.253880660898937e-07	1.1390009970249406e-10	5.396985565160339e-10	3.0607586754974687e-07	0.0012719982201821556	4.162147826305976e-06
286.34286233415503	43.44344344344345	2.5476097863859014e-07	1.1537487772352509e-10	5.107464217453914e-10	2.806944792464842e-07	0.0011642063860226259	4.774942870628306e-06
287.33309646926347	43.54354354354355	2.8823483584529907e-07	1.1697861496625796e-10	4.835691553202475e-10	2.5746947708771645e-07	0.0010646929356047522	5.480053152017591e-06
288.3244694596687	43.64364364364365	3.264104939204662e-07	1.1871681342284436e-10	4.5804971387386546e-10	2.3621391529163e-07	0.0009729656441068026	6.291426558967936e-06
289.3169799985925	43.74374374374375	3.6997978505083637e-07	1.2059546675659368e-10	4.340792255246517e-10	2.167573370841879e-07	0.0008885370914639659	7.225075193921603e-06
290.31062678374485	43.84384384384385	4.197395533376026e-07	1.2262109506323571e-10	4.11556393720191e-10	1.9894429847198596e-07	0.0008109295933368609	8.299364236072848e-06
291.3054085172981	43.94394394394395	4.7660786409500894e-07	1.2480078302435333e-10	3.903869462022318e-10	1.826330259095276e-07	0.0007396791100996879	9.535336483559817e-06
292.30132390586164	44.04404404404405	5.416427178117532e-07	1.2714222176955037e-10	3.7048312557098883e-10	1.676941955777963e-07	0.0006743382555173518	1.0957075735540884e-05
293.2983716604567	44.14414414414415	6.160636483512185e-07	1.296537547983538e-10	3.517632182093968e-10	1.5400982312899926e-07	0.0006144785228763731	1.259211211927848e-05
294.2965504964913	44.24424424424425	7.012766395911384e-07	1.323444283510985e-10	3.341511185870743e-10	1.4147225378403437e-07	0.0005596918398855287	1.4471872296742322e-05
295.29585913373535	44.34434434434435	7.98902856321252e-07	1.352240466605902e-10	3.1757592620165706e-10	1.299832436045868e-07	0.0005095915555130137	1.6632177166094518e-05
296.2962962962961	44.44444444444445	9.108117544801307e-07	1.3830323256368156e-10	3.0197157263363006e-10	1.194531236098576e-07	0.0004638129527696568	1.9113789166789684e-05
297.2978607125938	44.54454454454455	1.0391592133598623e-06	1.4159349400463988e-10	2.8727647639141786e-10	1.0980003917695183e-07	0.0004220133718331446	2.1963010558162403e-05
298.3005511153371	44.64464464464465	1.1864314188411844e-06	1.4510729702096555e-10	2.7343322340781603e-10	1.0094925786134389e-07	0.0003838720182599379	2.523233301983053e-05
299.30436624149957	44.74474474474475	1.3554953225679461e-06	1.488581458679091e-10	2.6038827121815897e-10	9.283253940631391e-08	0.0003490895216630693	2.898113756238388e-05
300.30930483229525	44.84484484484485	1.549656607630659e-06	1.528606710111475e-10	2.480916750062311e-10	8.53875622838961e-08	0.0003173873013655918	3.327644197890388e-05
301.3153656331553	44.94494494494495	1.7727262070203293e-06	1.5713072579888106e-10	2.3649683384691816e-10	7.855740163021613e-08	0.0002885067873151609	3.819369084978329e-05
302.32254739370444	45.04504504504505	2.0290965467862415e-06	1.616854927160724e-10	2.2556025560604579e-10	7.229005391011784e-08	0.00026220853704830166	4.381758037332377e-05
303.3308488677377	45.14514514514515	2.3238288210706687e-06	1.6654360022586258e-10	2.1524133907870104e-10	6.653800407420359e-08	0.00023827128275933802	5.024290697500442e-05
304.3402688131971	45.24524524524525	2.6627527500978463e-06	1.7172525131776507e-10	2.0550217205845306e-10	6.125783135994456e-08	0.00021649093655948836	5.7575424700555584e-05
305.35080599214893	45.34534534534535	3.052580423224233e-06	1.7725236501058372e-10	1.9630734413208426e-10	5.640985024106191e-08	0.00019667957678159596	6.593269178899712e-05
306.36245917076087	45.44544544544545	3.5010359849540718e-06	1.831487322018979e-10	1.8762377308844928e-10	5.195778334930136e-08	0.00017866443365329785	7.54448815420557e-05
307.3752271192793	45.54554554554555	4.017003078995975e-06	1.8944018741739418e-10	1.7942054391656507e-10	4.786846348306664e-08	0.0001622868887732908	8.625552667929216e-05
308.3891086120071	45.64564564564565	4.610692119303693e-06	1.961547981945641e-10	1.7166875944760907e-10	4.4111562080903615e-08	0.00014740149952285645	9.852215986110716e-05
309.40410242728115	45.74574574574575	5.293829601349753e-06	2.0332307403889143e-10	1.6434140176875005e-10	4.065934177702935e-08	0.00013387505676700208	0.00011241680609758783
310.4202073474504	45.84584584584585	6.079871793456577e-06	2.1097819711953814e-10	1.574132036041444e-10	3.74864308732531e-08	0.0001215856818860288	0.00012812627553114106
311.43742215885396	45.94594594594595	6.984245246411983e-06	2.1915627712901928e-10	1.5086052892050388e-10	3.456961775878406e-08	0.00011042196727110136	0.00014585219785651305
312.45574565179936	46.04604604604605	8.024616616703493e-06	2.2789663302118642e-10	1.4466126207178737e-10	3.188766348842674e-08	0.00010028216286220685	0.00016581073278534758
313.47517662054094	46.14614614614615	9.221194298306308e-06	2.372421046683154e-10	1.3879470485021345e-10	2.9421130892214715e-08	9.10734100539491e-05	0.00018823188493431687
314.49571386325823	46.24624624624625	1.0597064280327543e-05	2.472393978460807e-10	1.332414808592707e-10	2.715222873715379e-08	8.271102329891202e-05	0.00021335834687707676
315.5173561820351	46.34634634634635	1.2178562469315969e-05	2.579394663702599e-10	1.279834466690792e-10	2.5064669595821213e-08	7.511781895969278e-05	0.00024144379150793467
316.5401023828385	46.44644644644645	1.3995685407827805e-05	2.6939793567745826e-10	1.2300360925562223e-10	2.314354019835315e-08	6.822349036377258e-05	0.00027275053505830397
317.56395127549723	46.54654654654655	1.608254085258043e-05	2.8167557267123515e-10	1.1828604926330632e-10	2.1375183154987978e-08	6.196402756927234e-05	0.00030754649588159665
318.5889016736818	46.64664664664665	1.8477839009422077e-05	2.9483880725292896e-10	1.1381584966528784e-10	1.974708903684641e-08	5.628118002761397e-05	0.00034610138229199686
319.614952394883	46.74674674674675	2.1225424317323324e-05	3.0896031163268917e-10	1.0957902942825049e-10	1.8247797893958795e-08	5.112196010828382e-05	0.0003886820560862411
320.64210226039233	46.84684684684685	2.437484648489481e-05	3.241196442814215e-10	1.055624818180608e-10	1.6866809372541892e-08	4.643818531175817e-05	0.00043554703757112454
321.6703500952808	46.94694694694695	2.7981967963165444e-05	3.40403966250871e-10	1.0175391701016077e-10	1.5594500668952262e-08	4.2186056922738054e-05	0.00048694014345582827
322.6996947283796	47.04704704704705	3.210960313916003e-05	3.57908838570907e-10	9.814180869386548e-11	1.4422051626296338e-08	3.8325772833330836e-05	0.0005430832810669546
323.73013499225937	47.14714714714715	3.68281822092899e-05	3.7673911054637745e-10	9.471534438309015e-11	1.3341376341993848e-08	3.482117228319434e-05	0.0006041684608577166
324.7616697232108	47.24724724724725	4.22164298975613e-05	3.9700991003903054e-10	9.146437916758166e-11	1.2345060711242189e-08	3.163941031140472e-05	0.0006703491335055273
325.7942977612248	47.34734734734735	4.836204588803871e-05	4.188477482540932e-10	8.83793926586357e-11	1.1426305382837834e-08	2.875065978510304e-05	0.0007417310068839742
326.82801794997283	47.44744744744745	5.536237002532473e-05	4.4239175318033766e-10	8.545144890164863e-11	1.0578873650646748e-08	2.612783895644412e-05	0.0008183625501282534
327.8628291367877	47.54754754754755	6.332501100360559e-05	4.6779504768459e-10	8.267215904482905e-11	9.797043846609423e-09	2.3746362596869352e-05	0.0009002254445572735
328.8987301726439	47.64764764764765	7.23684124454918e-05	4.952262903685238e-10	8.003364656906776e-11	9.075565839904877e-09	2.1583914862128552e-05	0.0009872252914701577
329.935719912139	47.74774774774775	8.262232503540694e-05	5.248713996937683e-10	7.752851489845256e-11	8.409621282135381e-09	1.962024214952494e-05	0.0010791829314187199
330.97379721347414	47.84784784784785	9.422814783442547e-05	5.569354846129017e-10	7.51498172243057e-11	7.794787270449407e-09	1.783696431799557e-05	0.0011758267647622314
332.01296093843547	47.94794794794795	0.00010733909623625179	5.916450080571003e-10	7.289102838799705e-11	7.2270031296855105e-09	1.6217402749902707e-05	0.0012767864853166248
333.05320995237537	48.04804804804805	0.00012212014846445699	6.292502131815958e-10	7.07460186792369e-11	6.702540041157495e-09	1.4746423839315138e-05	0.0013815886440584433
334.0945431241939	48.14814814814815	0.00013874771736822888	6.70027846321652e-10	6.870902941714156e-11	6.217973269851624e-09	1.3410296594005581e-05	0.001489654444951437
335.13695932632015	48.24824824824825	0.0001574089899330429	7.142842152380885e-10	6.677465019116302e-11	5.770156763786547e-09	1.2196563136605328e-05	0.001600300137657692
336.18045743469423	48.34834834834835	0.00017830087384512725	7.623586265172594e-10	6.493779764804739e-11	5.356199919293641e-09	1.1093920983815499e-05	0.0017127403109385817
337.2250363287488	48.44844844844845	0.0002016284891653874	8.146272520335591e-10	6.319369571938524e-11	4.973446324188918e-09	1.0092116070951601e-05	0.0018260943061254363
338.2706948913913	48.54854854854855	0.00022760314426630834	8.715074812957023e-10	6.153785719209994e-11	4.6194543073902904e-09	9.181845572231807e-06	0.0019393958639521273
339.31743200898575	48.64864864864865	0.0002564397392835272	9.334628244111594e-10	5.996606653143133e-11	4.2919791386334255e-09	8.354669645068077e-06	0.002051605993818366
340.3652465713352	48.74874874874875	0.0002883535480504438	1.0010084394662505e-09	5.847436387265988e-11	3.9889567356903284e-09	7.602931299234711e-06	0.0021616289173984034
341.4141374716639	48.84884884884885	0.00032355634139205196	1.074717368505799e-09	5.705903010402118e-11	3.7084887490187767e-09	6.91968365929595e-06	0.0022683307951158
342.4641036065998	48.94894894894895	0.0003622518312252742	1.1552275782058652e-09	5.5716572969017965e-11	3.4488289051791396e-09	6.298623951247496e-06	0.0023705608022002696
343.51514387615725	49.04904904904905	0.0004046304364553437	1.2432499149973708e-09	5.4443714121688356e-11	3.208370500747782e-09	5.73403360217649e-06	0.0024671739893109704
344.5672571837196	49.14914914914915	0.0004508633982453524	1.3395771000844024e-09	5.323737707335929e-11	2.9856349479259316e-09	5.220723895107124e-06	0.0025570552495986338
345.6204424360221	49.24924924924925	0.0005010963036389691	1.4450939078180424e-09	5.209467597404209e-11	2.7792612816715084e-09	4.7539866703227075e-06	0.0026391436275447606
346.6746985431346	49.34934934934935	0.0005554421121352389	1.5607886915922152e-09	5.101290517593232e-11	2.5879965460453288e-09	4.329549609597116e-06	0.002712456151676594
347.7300244184452	49.44944944944945	0.0006139738186287517	1.6877664452361955e-09	4.9989529530492814e-11	2.410686984630949e-09	3.943535681185372e-06	0.0027761103581916864
348.78641897864287	49.54954954954955	0.0006767169266660943	1.8272636152682692e-09	4.9022175374343854e-11	2.246269966421215e-09	3.592426361369389e-06	0.002829344698206837
349.84388114370114	49.64964964964965	0.0007436419463066248	1.9806649109015882e-09	4.8108622162686576e-11	2.0937665845217576e-09	3.273028283077299e-06	0.002871536087733732
350.9024098368613	49.74974974974975	0.0008146571686753271	2.1495223949991433e-09	4.724679471226118e-11	1.952274870453342e-09	2.9824429938319007e-06	0.002902213963836332
351.9620039846161	49.84984984984985	0.0008896020018909829	2.3355771810050416e-09	4.643475601891274e-11	1.8209635717883854e-09	2.7180395342629547e-06	0.002921070347433963
353.0226625166934	49.94994994994995	0.000968241177577301	2.5407841090970032e-09	4.567070061772231e-11	1.6990664453748073e-09	2.477429574855337e-06	0.002927965575354387
354.08438436603984	50.050050050050054	0.0010502601507273856	2.767339830410969e-09	4.495294845637587e-11	1.585877022521299e-09	2.25844487270385e-06	0.002922929542315827
355.147168468805	50.150150150150154	0.001135262015593473	3.0177147923431967e-09	4.42799392550047e-11	1.4807438062777474e-09	2.0591168319969723e-06	0.0029061584773389425
356.211013764325	50.250250250250254	0.0012227662442474755	3.2946896919836076e-09	4.3650227328156935e-11	1.3830658643748344e-09	1.8776579719340784e-06	0.0028780074582424368
357.2759191951071	50.350350350350354	0.0013122095209196218	3.6013970502370446e-09	4.306247684685808e-11	1.2922887845171267e-09	1.7124451239601739e-06	0.002838979032479549
358.3418837068136	50.450450450450454	0.001402948893508319	3.941368657956235e-09	4.25154575209124e-11	1.2079009615808694e-09	1.562004196732515e-06	0.00278970845398605
359.4089062482461	50.550550550550554	0.0014942673942170757	4.31858975954136e-09	4.200804068369073e-11	1.1294301888754293e-09	1.4249963622577196e-06	0.0027309461571094255
360.4769857713305	50.650650650650654	0.0015853821958177403	4.73756097139132e-09	4.153919576366382e-11	1.0564405280079396e-09	1.3002055302871264e-06	0.002663538165470497
361.5461212311008	50.750750750750754	0.0016754552715631732	5.203369085146094e-09	4.1107987128881475e-11	9.885294340643255e-10	1.1865269904538833e-06	0.002588405173596356
362.61631158568434	50.850850850850854	0.0017636064195139306	5.721768082114733e-09	4.071357129248064e-11	9.253251148046746e-10	1.082957112888547e-06	0.0025065210426073467
363.6875557962864	50.950950950950954	0.001848928401304412	6.299271889439478e-09	4.0355194469143047e-11	8.664841043836612e-10	9.885840082632891e-07	0.0024188914206247536
364.759852827175	51.051051051051054	0.0019305038372361796	6.943260644809934e-09	4.003219047422421e-11	8.116890337624873e-10	9.025790574817216e-07	0.002326533138255954
365.83320164566584	51.151151151151154	0.002007423400530312	7.662102510021441e-09	3.974397895905446e-11	7.606465814914017e-10	8.241892296375471e-07	0.00223045494529046
366.90760122210764	51.251251251251254	0.0020788047700220067	8.465293390289536e-09	3.949006397768136e-11	7.130855899238763e-10	7.527301144891327e-07	0.0021316400532663026
367.98305052986706	51.351351351351354	0.002143811738420499	9.36361728284994e-09	3.927003288209198e-11	6.687553331864034e-10	6.875796026101635e-07	0.0020310308368427913
369.05954854531404	51.451451451451454	0.0022016728373406105	1.0369330402937061e-08	3.908355554473582e-11	6.274239243820521e-10	6.281721526440683e-07	0.0019295159317730699
370.1370942478074	51.551551551551555	0.0022516988340401676	1.149637272694428e-08	3.893038390897946e-11	5.888768505609311e-10	5.739935907713507e-07	0.0018279198549333426
371.21568661967996	51.651651651651655	0.0022932984797851066	1.2760611162072671e-08	3.881035186997221e-11	5.529156249551399e-10	5.245763926485049e-07	0.0017269951676188121
372.2953246462244	51.751751751751755	0.0023259919456429788	1.4180119211381764e-08	3.872337549030604e-11	5.193565468576467e-10	4.794954027441527e-07	0.0016274171112841277
373.3760073156789	51.851851851851855	0.002349421465882733	1.5775498767094015e-08	3.8669453556823565e-11	4.880295603308981e-10	4.3836395022724756e-07	0.0015297805679475444
374.4577336192127	51.951951951951955	0.002363358817742391	1.7570250549700763e-08	3.8648668486985186e-11	4.5877720366848685e-10	4.008303243943891e-07	0.0014345991371920127
375.54050255091244	52.052052052052055	0.002367709393212365	1.9591200734824684e-08	3.866118759536262e-11	4.3145364220783824e-10	3.665745760955878e-07	0.0013423060785133618
376.6243131077675	52.152152152152155	0.00236251275657364	2.186899249575367e-08	3.870726473310324e-11	4.0592377770903945e-10	3.3530561476381617e-07	0.0012532568411085087
377.7091642896566	52.252252252252255	0.002347939722957195	2.4438652562218055e-08	3.878724231562612e-11	3.820624280796583e-10	3.06758573503924e-07	0.001167732891685194
378.79505509933375	52.352352352352355	0.002324286130279513	2.7340244484250056e-08	3.890155375638557e-11	3.5975357174219463e-10	2.806924172787396e-07	0.0010859465525491776
379.88198454241444	52.452452452452455	0.0022919636021487607	3.0619622127029343e-08	3.9050726327298814e-11	3.3888965141379244e-10	2.568877715695531e-07	0.0010080465747691393
380.9699516273621	52.552552552552555	0.0022514877062959644	3.4329299046534265e-08	3.9235384469403746e-11	3.1937093250084e-10	2.3514495100751015e-07	0.0009341241921658345
382.0589553654744	52.652652652652655	0.0022034639967326865	3.852945185011878e-08	3.945625358051859e-11	3.011049117074902e-10	2.1528216939242323e-07	0.0008642194287761928
383.14899477086993	52.752752752752755	0.002148572484826402	4.3289078480541944e-08	3.9714164310150134e-11	2.8400577182013185e-10	1.9713391425489072e-07	0.0007983274630230438
384.2400688604747	52.852852852852855	0.002087551113301539	4.8687335633143253e-08	4.00100573956742e-11	2.6799387896227673e-10	1.8054947069340777e-07	0.0007364048840563922
385.3321766540089	52.952952952952955	0.0020211788081210924	5.4815083288180615e-08	4.034498907792946e-11	2.529953189188212e-10	1.6539158064576192e-07	0.0006783757079250125
386.42531717397355	53.053053053053056	0.0019502586582520868	6.177666868681793e-08	4.072013713886344e-11	2.3894146940760177e-10	1.5153522504739902e-07	0.0006241370520400953
387.5194894456376	53.153153153153156	0.0018756017258390984	6.96919870823441e-08	4.113680760879905e-11	2.257686054317442e-10	1.3886651750127232e-07	0.0005735643948078319
388.6146924970248	53.253253253253256	0.0017980119237239794	7.869886235078488e-08	4.1596442196295935e-11	2.134175350805336e-10	1.2728169914540502e-07	0.0005265163726643261
389.7109253589006	53.353353353353356	0.0017182723186278835	8.895579715126869e-08	4.210062649952886e-11	2.0183326336119484e-10	1.1668622536639188e-07	0.00048283908866301355
390.8081870647595	53.453453453453456	0.0016371331319706007	1.0064514990257472e-07	4.265109906465366e-11	1.909646818407607e-10	1.0699393587874295e-07	0.0004423699251044762
391.9064766508123	53.553553553553556	0.0015553016214250154	1.1397680451730169e-07	4.3249761363854505e-11	1.8076428205761957e-10	9.812630047983652e-08	0.0004049408675178753
393.005793155973	53.653653653653656	0.0014734339396156545	1.2919240875151318e-07	4.3898688773746926e-11	1.7118789082776604e-10	9.00117335060322e-08	0.0003703813588040502
394.1061356218466	53.753753753753756	0.0013921289858864218	1.465702683416588e-07	4.460014264363434e-11	1.6219442572250628e-10	8.258497066415767e-08	0.00033852071083445806
395.20750309271654	53.853853853853856	0.0013119241959263696	1.664309969816926e-07	4.535658355288865e-11	1.5374566913353336e-10	7.578650250047487e-08	0.00030919010662972305
396.309894615532	53.953953953953956	0.0012332931544437355	1.8914403682413846e-07	4.617068586755818e-11	1.4580605946896906e-10	6.956205930205719e-08	0.00028222422980636234
397.41330923989574	54.054054054054056	0.0011566448692551063	2.1513518076336212e-07	4.7045353718325235e-11	1.383424981411155e-10	6.386214270847236e-08	0.0002574625596716433
398.51774601805175	54.154154154154156	0.0010823245114610176	2.4489524648055884e-07	4.798373853528809e-11	1.3132417111417068e-10	5.864159974945173e-08	0.00023475037053839008
399.6232040048729	54.254254254254256	0.0010106154053980806	2.789900733063826e-07	4.898925828988597e-11	1.2472238387884067e-10	5.385923542108868e-08	0.00021393947286712912
400.7296822578491	54.354354354354356	0.0009417420427624248	3.18072036597246e-07	5.0065618610801995e-11	1.1851040881136943e-10	4.9477460272904216e-08	0.0001948887320268478
401.83717983707504	54.454454454454456	0.0008758738962143871	3.6289330072629215e-07	5.121683595907475e-11	1.1266334395768018e-10	4.5461969804323224e-08	0.00017746439805993656
402.9456958052382	54.55455455455456	0.0008131298171447333	4.143210611437389e-07	5.244726306815146e-11	1.0715798235970631e-10	4.178145276488329e-08	0.00016154027706070763
404.0552292276071	54.65465465465466	0.0007535828182281407	4.7335505841706395e-07	5.3761616877486725e-11	1.0197269111113743e-10	3.840732572070765e-08	0.00014699777180798734
405.1657791720192	54.75475475475476	0.0006972650620392281	5.411476828249647e-07	5.516500921381845e-11	9.708729939425501e-11	3.531349149300041e-08	0.0001337258162704509
406.2773447088695	54.85485485485486	0.0006441729006041253	6.190270269863586e-07	5.666298050277612e-11	9.248299480873816e-11	3.247611929491441e-08	0.00012162072563465935
407.38992491109883	54.95495495495496	0.0005942718357434877	7.085232860959473e-07	5.826153682536046e-11	8.814222735773137e-11	2.987344459321825e-08	0.0001105859806670986
408.5035188541818	55.05505505505506	0.0005475012951094157	8.11398950419055e-07	5.996719066950427e-11	8.404862050647242e-11	2.7485586902675656e-08	0.00010053196256552152
409.6181256161158	55.15515515515516	0.000503779142872361	9.296832824055975e-07	6.178700576686429e-11	8.018688877474788e-11	2.529438388568786e-08	9.137565201426735e-05
410.73374427740936	55.25525525525526	0.00046300586628441053	1.0657116205277304e-06	6.372864644973416e-11	7.654276136670761e-11	2.3283240279112213e-08	8.304030394997907e-05
411.8503739210707	55.35535535535536	0.00042506839929325803	1.2221701028559853e-06	6.580043201313342e-11	7.310291138043267e-11	2.143699030569218e-08	7.545510757315481e-05
412.96801363259647	55.45545545545546	0.00038984356169165897	1.402146454237891e-06	6.801139662340265e-11	6.985489017539785e-11	1.9741772350503927e-08	6.855483940318488e-05
414.0866624999607	55.55555555555556	0.00035720110683525627	1.6091875300680365e-06	7.037135537781684e-11	6.67870665088484e-11	1.8184914794417675e-08	6.227951565952068e-05
415.2063196136033	55.65565565565566	0.0003270063827750867	1.8473643548461895e-06	7.289097719070515e-11	6.388857008236231e-11	1.6754831997849456e-08	5.657404894473789e-05
416.32698406641913	55.75575575575576	0.00029912262087301937	2.121345432182807e-06	7.558186526135867e-11	6.114923916770974e-11	1.5440929520003307e-08	5.138791308930378e-05
417.4486549537471	55.85585585585586	0.0002734128728227997	2.4364791310538417e-06	7.845664596876863e-11	5.85595720067375e-11	1.4233517742244966e-08	4.66748190743946e-05
418.571331373359	55.95595595595596	0.000249741621760382	2.798885966485373e-06	8.152906713928079e-11	5.611068170359753e-11	1.3123733139999344e-08	4.239240415943344e-05
419.6950124254488	56.05605605605606	0.0002279760961132556	3.2155615860293005e-06	8.481410674707397e-11	5.379425434934754e-11	1.2103466516336886e-08	3.850193568685844e-05
420.8196972126217	56.15615615615616	0.00020798731631194338	3.69449123983168e-06	8.832809323566958e-11	5.160251013895237e-11	1.1165297572860148e-08	3.496803050064012e-05
421.9453848398834	56.25625625625626	0.00018965090475874395	4.244776444041099e-06	9.208883879339256e-11	4.952816725912985e-11	1.030243525020783e-08	3.175839048111384e-05
423.0720744146294	56.35635635635636	0.0001728476887879127	4.8767744357131934e-06	9.611578707905053e-11	4.756440834245335e-11	9.508663321992202e-09	2.8843554352063973e-05
424.1997650466346	56.45645645645646	0.00015746412499780598	5.602250851874038e-06	1.0043017707857919e-10	4.5704849298753334e-11	8.778290772759974e-09	2.6196665643435704e-05
425.32845584804244	56.55655655655656	0.0001433925714967252	6.434545834354507e-06	1.0505522498191514e-10	4.3943510349268725e-11	8.106106533054603e-09	2.3793256482792098e-05
426.4581459333545	56.65665665665666	0.00013053143245488682	7.3887534525729395e-06	1.1001632620516734e-10	4.2274789102276067e-11	7.487338183255288e-09	2.161104673032711e-05
427.58883441942027	56.75675675675676	0.00011878519703759263	8.481913934867799e-06	1.1534127995003043e-10	4.069343552116672e-11	6.9176142729360845e-09	1.9629757856887737e-05
428.72052042542657	56.85685685685686	0.00010806439242209063	9.73321769096962e-06	1.2106053899459998e-10	3.919452864723008e-11	6.392929934351749e-09	1.783094088427723e-05
429.85320307288737	56.95695695695696	9.828546825898306e-05	1.1164219479500809e-05	1.2720748775221928e-10	3.7773454949811476e-11	5.909615497612856e-09	1.6197817655459894e-05
430.9868814856335	57.05705705705706	8.937062769150807e-05	1.2799060311603917e-05	1.3381875202332912e-10	3.64258881861166e-11	5.4643078414279685e-09	1.4715134673520883e-05
432.1215547898025	57.15715715715716	8.124761793629267e-05	1.4664693773447183e-05	1.4093454430593423e-10	3.5147770661795214e-11	5.053924237209775e-09	1.3369028737591588e-05
433.2572221138285	57.25725725725726	7.384949148501536e-05	1.679111238824835e-05	1.4859904903061558e-10	3.393529579161258e-11	4.675638466084765e-09	1.214690360745387e-05
434.3938825884324	57.35735735735736	6.711434722288567e-05	1.921156841935097e-05	1.5686085265445826e-10	3.2784891867066985e-11	4.3268590081128545e-09	1.1037316942874612e-05
435.53153534661146	57.45745745745746	6.098505918214143e-05	2.196278214345926e-05	1.6577342419452132e-10	3.169320694477708e-11	4.005209120995867e-09	1.0029876786170667e-05
436.67017952362977	57.55755755755756	5.5408999254748494e-05	2.5085129110229873e-05	1.753956525166829e-10	3.0657094775900795e-11	3.7085086418964648e-09	9.115146884831141e-06
437.80981425700816	57.65765765765766	5.033775897074039e-05	2.8622796275488978e-05	1.857924475326204e-10	2.9673601702789176e-11	3.4347573608515693e-09	8.284560183419548e-06
438.95043868651453	57.75775775775776	4.572687439617411e-05	3.262389518900709e-05	1.9703541341102993e-10	2.8739954454571414e-11	3.1821198277820037e-09	7.53033984898745e-06
440.09205195415393	57.85785785785786	4.153555730434029e-05	3.714051868928262e-05	2.0920360299581762e-10	2.785354877844248e-11	2.948911467396371e-09	6.845427230696608e-06
441.23465320415926	57.95795795795796	3.772643501133592e-05	4.222872588123614e-05	2.223843638633471e-10	2.7011938848115174e-11	2.733585887473135e-09	6.223416191358121e-06
442.37824158298116	58.05805805805806	3.4265300627752914e-05	4.794843864261613e-05	2.3667428786522665e-10	2.6212827395237594e-11	2.5347232761826436e-09	5.658493285450507e-06
443.52281623927877	58.15815815815816	3.112087494766585e-05	5.4363231636888105e-05	2.521802776183269e-10	2.5454056513588638e-11	2.351019793371673e-09	5.145383294338152e-06
444.6683763239101	58.25825825825826	2.826458076058192e-05	6.153999694055429e-05	2.6902074524936024e-10	2.473359908957698e-11	2.1812778691610444e-09	4.679299664478759e-06
445.8149209899227	58.35835835835836	2.5670330018735528e-05	6.954846407551522e-05	2.873269608116044e-10	2.4049550816004477e-11	2.024397330877573e-09	4.255899428097637e-06
446.9624493925441	58.45845845845846	2.331432400932672e-05	7.846055664025375e-05	3.0724457020561917e-10	2.3400122749237093e-11	1.8793672863239283e-09	3.871242217921204e-06
448.11096068917254	58.55855855855856	2.117486645842502e-05	8.834956803212759e-05	3.289353051995325e-10	2.278363437287259e-11	1.7452586977464428e-09	3.521753017977707e-06
449.26045403936774	58.65865865865866	1.9232189320848608e-05	9.928914111898479e-05	3.5257891131013585e-10	2.2198507133725487e-11	1.6212175866483987e-09	3.204188321122428e-06
450.41092860484173	58.75875875875876	1.746829088007136e-05	0.00011135204030871337	3.783753229341987e-10	2.164325841848108e-11	1.5064588148662544e-09	2.9156053908037127e-06
451.56238354944946	58.85885885885886	1.5866785686853726e-05	0.00012460870940734915	4.0654711928006413e-10	2.111649594171945e-11	1.400260392125606e-09	2.653334349665705e-06
452.7148180391798	58.95895895895896	1.441276579857179e-05	0.00013912561503040058	4.373422994236135e-10	2.0616912518189337e-11	1.3019582646649864e-09	2.414952840920184e-06
453.8682312421466	59.05905905905906	1.3092672737758581e-05	0.00015496338315367883	4.710374202935458e-10	2.0143281194236718e-11	1.2109415434974656e-09	2.198263030068156e-06
455.0226223285795	59.15915915915916	1.189417956360338e-05	0.00017217474559186178	5.079411476867736e-10	1.9694450715174566e-11	1.12664813450763e-09	2.0012707345807547e-06
456.177990470815	59.25925925925926	1.080608244022299e-05	0.00019080232360868565	5.483982776506643e-10	1.926934130712984e-11	1.0485607358868586e-09	1.822166487636035e-06
457.3343348432878	59.35935935935936	9.818201087188989e-06	0.00021087628721319843	5.927942938896283e-10	1.886694075353411e-11	9.76203171421735e-10	1.6593083590369098e-06
458.4916546225216	59.45945945945946	8.921287508380444e-06	0.00023241194058337596	6.4156053642684e-10	1.848630074794252e-11	9.091370308955251e-10	1.5112063720919506e-06
459.64994898712047	59.55955955955956	8.106942412510915e-06	0.0002554072959634755	6.951800677716893e-10	1.8126533506282813e-11	8.469585913646874e-10	1.3765083696121544e-06
460.8092171177602	59.65965965965966	7.367538760833315e-06	0.00027984070967668006	7.541943355348319e-10	1.7786808622960763e-11	7.892959953533452e-10	1.2539871953494496e-06
461.9694581971794	59.75975975975976	6.696151903078775e-06	0.00030566866386217984	8.192107450559101e-10	1.746635015648662e-11	7.358066640881428e-10	1.1425290692610007e-06
463.13067141017103	59.85985985985987	6.086495790445888e-06	0.0003328237854104709	8.909112724660752e-10	1.7164433931449826e-11	6.861749257921912e-10	1.0411230460087046e-06
464.2928559435736	59.95995995995997	5.532864783476019e-06	0.0003612131985423216	9.70062268048344e-10	1.6880385044758443e-11	6.40109840786046e-10	9.488514561738282e-07
465.45601098626304	60.06006006006007	5.030080602183231e-06	0.0003907173088037693	1.0575256221893197e-09	1.661357556508807e-11	5.973432067209323e-10	8.648812388565629e-07
466.62013572914367	60.16016016016017	4.573443995272768e-06	0.00042118911327779517	1.1542714921063292e-09	1.6363422415452768e-11	5.576277287081586e-10	7.884560827094512e-07
467.78522936514025	60.26026026026027	4.158690734239378e-06	0.0004524541240499255	1.261392817430215e-09	1.6129385429727825e-11	5.207353404212819e-10	7.188893000880001e-07
468.9512910891891	60.36036036036037	3.781951566254967e-06	0.00048431097913850346	1.3801218872585052e-09	1.5910965574823958e-11	4.864556634452498e-10	6.555573659528881e-07
470.11832009823036	60.46046046046047	3.4397157867977845e-06	0.0005165327972140956	1.511849261200377e-09	1.570770333104225e-11	4.545945932396959e-10	5.978940594833191e-07
471.286315591199	60.56056056056057	3.128798118776383e-06	0.0005488693098041816	1.6581453930647162e-09	1.551917722393124e-11	4.249730010810864e-10	5.453851521135981e-07
472.45527676901725	60.66066066066067	2.846308609356754e-06	0.0005810497779613118	1.8207853591826462e-09	1.5345002501729526e-11	3.974255422589567e-10	4.975635909341589e-07
473.62520283458576	60.76076076076077	2.5896252787505247e-06	0.0006127866705490893	2.0017771550507917e-09	1.518482995321204e-11	3.717995616327423e-10	4.5400513114968406e-07
474.79609299277604	60.86086086086087	2.3563692768434953e-06	0.0006437800496557979	2.2033940953581393e-09	1.5038344861471454e-11	3.4795408841470323e-10	4.1432437560253234e-07
475.9679464504219	60.96096096096097	2.144382323742732e-06	0.0006737225767096646	2.428211935056301e-09	1.490526608986176e-11	3.257589127375423e-10	3.7817118328811313e-07
477.14076241631165	61.06106106106107	1.9517062291232026e-06	0.0007023050223336644	2.6791514247329892e-09	1.4785345297013978e-11	3.050937371983287e-10	3.452274123455313e-07
478.31454010117994	61.16116116116117	1.776564302704259e-06	0.0007292221355907153	2.9595271242176595e-09	1.4678366278508647e-11	2.8584739714856584e-10	3.152039662342734e-07
479.48927871769985	61.26126126126127	1.6173444843355438e-06	0.0007541787057225545	3.273103426479118e-09	1.4584144433460484e-11	2.6791714402847776e-10	2.878381147357176e-07
480.6649774804751	61.36136136136137	1.472584037082393e-06	0.0007768956332869138	3.624158892237506e-09	1.450252635494263e-11	2.5120798652624503e-10	2.628910640739742e-07
481.84163560603196	61.46146146146147	1.3409556604386062e-06	0.0007971158189598747	4.01756016751308e-09	1.443338954385502e-11	2.3563208478397493e-10	2.4014575285891024e-07
483.01925231281143	61.56156156156157	1.2212548934282372e-06	0.0008146096780070435	4.458846955278386e-09	1.4376642246529653e-11	2.2110819327530296e-10	2.1940485273782202e-07
484.1978268211617	61.66166166166167	1.112388688957219e-06	0.0008291800968784759	4.954329742753475e-09	1.4332223417069188e-11	2.075611483479901e-10	2.0048895462178966e-07
485.37735835333007	61.76176176176177	1.0133650514093082e-06	0.0008406666653720536	5.511202252633041e-09	1.4300102806140116e-11	1.9492139676175304e-10	1.8323492314711122e-07
486.5578461334555	61.86186186186187	9.232836392165269e-07	0.0008489490426423922	6.137670895369695e-09	1.428028117869349e-11	1.8312456185956846e-10	1.6749440365851153e-07
487.7392893875609	61.96196196196197	8.413272430373309e-07	0.0008539493468267329	6.8431038571394675e-09	1.4272790663870434e-11	1.7211104429236786e-10	1.5313246747466164e-07
488.9216873435454	62.06206206206207	7.667540583088382e-07	0.0008556334946237465	7.638202871863599e-09	1.4277695241173865e-11	1.6182565447466168e-10	1.4002638253211663e-07
490.105039231177	62.16216216216217	6.988906783622046e-07	0.0008540114568972221	8.535201204370437e-09	1.429509136785789e-11	1.5221727418428432e-10	1.2806449771395857e-07
491.28934428208476	62.26226226226227	6.37125741058918e-07	0.0008491364372075174	9.548091925464922e-09	1.4325108753410746e-11	1.4323854493505887e-10	1.1714523026595456e-07
492.4746017297516	62.36236236236237	5.809041680734222e-07	0.0008411030199849859	1.0692891199811828e-08	1.436791128799349e-11	1.3484558094845598e-10	1.0717614669651609e-07
493.66081080950664	62.46246246246247	5.297219415635892e-07	0.0008300443718408476	1.1987942047279259e-08	1.4423698132754432e-11	1.269977047308613e-10	9.807312845684307e-08
494.84797075851804	62.56256256256257	4.831213680813703e-07	0.0008161286114854701	1.3454264892751194e-08	1.4492704981078436e-11	1.196572034283198e-10	8.97596145131141e-08
496.0360808157853	62.66266266266267	4.406867842243651e-07	0.0007995544894582716	1.51159622055349e-08	1.4575205501060786e-11	1.1278910428189641e-10	8.216591366137553e-08
497.22514022213215	62.76276276276277	4.020406627548552e-07	0.0007805465373560402	1.7000685666847526e-08	1.4671512970830523e-11	1.0636096764529371e-10	7.52285801051097e-08
498.4151482201995	62.86286286286287	3.668400817527546e-07	0.0007593498569332531	1.9140175614580608e-08	1.4781982119800384e-11	1.0034269615320056e-10	6.888984642184746e-08
499.60610405443765	62.96296296296297	3.3477352285682607e-07	0.000736224722270313	2.157088402362715e-08	1.4907011190504584e-11	9.4706358744998e-11	6.309710859456089e-08
500.79800697109965	63.06306306306307	3.055579678155406e-07	0.0007114411635438827	2.43346940157223e-08	1.504704423741846e-11	8.942602835484968e-11	5.780245828129774e-08
501.9908562182337	63.16316316316317	2.7893626544374975e-07	0.000685273689560868	2.7479750886677505e-08	1.520257368105266e-11	8.447763217667799e-11	5.296225794746104e-08
503.1846510456764	63.26326326326327	2.5467474369010817e-07	0.0006579962892193682	3.106142192651926e-08	1.537414313770027e-11	7.983881350184352e-11	4.8536754893705966e-08
504.3793907050454	63.36336336336337	2.3256104388698898e-07	0.0006298778307388325	3.5143404928819255e-08	1.556235054751045e-11	7.548880420919272e-11	4.448973058261474e-08
505.57507444973254	63.46346346346347	2.124021564014069e-07	0.0006011779532759558	3.979900828307666e-08	1.5767851626090493e-11	7.140830706216299e-11	4.0788182002735975e-08
506.77170153489675	63.56356356356357	1.9402263885232034e-07	0.0005721435198470056	4.5112628966382056e-08	1.5991363667631e-11	6.757938703640372e-11	3.740203211251372e-08
507.96927121745705	63.66366366366367	1.7726299982489994e-07	0.000543005674672134	5.118145865013293e-08	1.6233669730633355e-11	6.398537096442769e-11	3.430386668205372e-08
509.1677827560859	63.76376376376377	1.6197823261266366e-07	0.0005139775233555879	5.811745257091047e-08	1.6495623240735063e-11	6.061075484162785e-11	3.146869510026499e-08
510.3672354112019	63.86386386386387	1.480364849689861e-07	0.0004852524317267806	6.60496008423411e-08	1.6778153048911318e-11	5.7441118191025107e-11	2.887373294111076e-08
511.5676284449633	63.96396396396397	1.3531785216425352e-07	0.00045700291946218036	7.512654757076876e-08	1.7082268987529685e-11	5.4463044932756974e-11	2.649820428770655e-08
512.768961121261	64.06406406406407	1.2371328183646412e-07	0.0004293801083059896	8.551960954819044e-08	1.7409067971394772e-11	5.166405024894676e-11	2.4323161998811935e-08
513.9712327057117	64.16416416416416	1.1312358020282293e-07	0.00040251367208037325	9.742625349849467e-08	1.7759740696100888e-11	4.9032512975542545e-11	2.233132427068383e-08
515.1744424656517	64.26426426426427	1.0345851017827723e-07	0.00037651222676809976	1.11074098913976e-07	1.8135578991773306e-11	4.655761309029925e-11	2.0506925999930016e-08
516.3785896701294	64.36436436436436	9.463597283344394e-08	0.0003514640936112017	1.267255225011054e-07	1.8537983896696335e-11	4.422927390057379e-11	1.8835583591403307e-08
517.5836735898993	64.46446446446447	8.65812644275868e-08	0.0003274383660920695	1.44682950213091e-07	1.8968474522477507e-11	4.203810856627221e-11	1.730417198065349e-08
518.7896934974146	64.56456456456456	7.922640198001831e-08	0.00030448621242868984	1.6529493382541486e-07	1.9428697790373316e-11	3.99753706223684e-11	1.5900712754218742e-08
519.9966486668221	64.66466466466467	7.250951100260017e-08	0.00028264234833348515	1.889631210348662e-07	1.9920439127304656e-11	3.803290819211692e-11	1.461427235419377e-08
521.2045383739535	64.76476476476476	6.637426961332725e-08	0.00026192661973448617	2.1615024113267248e-07	2.0445634220035178e-11	3.6203121606613174e-11	1.3434869447052944e-08
522.4133618963212	64.86486486486487	6.076940379212185e-08	0.00024234564142064634	2.4738924238320914e-07	2.1006381937102672e-11	3.447892416888586e-11	1.2353390621537272e-08
523.6231185131097	64.96496496496496	5.564822903022625e-08	0.00022389444466308398	2.8329373224990847e-07	2.160495854053086e-11	3.2853705821411255e-11	1.1361513657350589e-08
524.8338075051709	65.06506506506507	5.0968234068743366e-08	0.00020655809434509887	3.245698874071607e-07	2.224383332327212e-11	3.1321299494965946e-11	1.0451637676193385e-08
526.0454281550161	65.16516516516516	4.669070282428447e-08	0.0001903132436345636	3.7203001684144955e-07	2.2925685823930322e-11	2.98759499342207e-11	9.616819549962873e-09
527.2579797468114	65.26526526526527	4.2780370964265294e-08	0.00017512960145234897	4.266079779595556e-07	2.3653424787800155e-11	2.8512284811556334e-11	8.850715998371399e-09
528.4714615663695	65.36536536536536	3.920511392471797e-08	0.00016097129470167912	4.893766620487847e-07	2.4430209062878655e-11	2.7225287955361634e-11	8.147530860333656e-09
529.685872901145	65.46546546546547	3.593566346277956e-08	0.000147798113266441	5.615677810893481e-07	2.5259470641529792e-11	2.601027453266759e-11	7.50196707074295e-09
530.9012130402268	65.56556556556556	3.2945350107205804e-08	0.00013556663106462267	6.445942020413162e-07	2.6144940083226843e-11	2.486286803847372e-11	6.909182917149785e-09
532.117481274333	65.66566566566567	3.020986911598939e-08	0.00012423120091298396	7.400750863480444e-07	2.7090674581614743e-11	2.377897895562321e-11	6.3647521897817674e-09
533.3346768958036	65.76576576576576	2.7707067772836497e-08	0.00011374482462164328	8.498641003011141e-07	2.810108897042737e-11	2.275478495966603e-11	5.864627873670987e-09
534.5527991985955	65.86586586586587	2.5416752056043663e-08	0.00010405990262740098	9.76080964605545e-07	2.9180989998022327e-11	2.178671255288672e-11	5.405109063720738e-09
535.7718474782752	65.96596596596596	2.3320510896192483e-08	9.512886965193357e-05	1.1211466071606018e-06	3.033561423997978e-11	2.0871420020636987e-11	4.982810812650487e-09
536.9918210320135	66.06606606606607	2.140155640481814e-08	8.690472441122612e-05	1.2878221695761586e-06	3.157067006394272e-11	2.0005781611364303e-11	4.594636648182553e-09
538.2127191585789	66.16616616616616	1.9644578606429496e-08	7.934146239029516e-05	1.479252092749433e-06	3.289238411133641e-11	1.918687284932497e-11	4.2377535198249555e-09
539.4345411583324	66.26626626626627	1.803561334242065e-08	7.239442121973009e-05	1.699011467015221e-06	3.4307552817558484e-11	1.841195689596681e-11	3.9095689573892506e-09
540.6572863332201	66.36636636636636	1.656192213884209e-08	6.602054833333e-05	1.9511577746489915e-06	3.582359955656355e-11	1.767847188241086e-11	3.6077102431641503e-09
541.8809539867686	66.46646646646647	1.5211882941891234e-08	6.017860042938317e-05	2.240287073173738e-06	3.744863806847652e-11	1.6984019141398298e-11	3.3300054176315255e-09
543.105543424078	66.56656656656656	1.3974890726424013e-08	5.482928387464999e-05	2.571594563011065e-06	3.9191542911108084e-11	1.6326352272539537e-11	3.074465954929472e-09
544.3310539518169	66.66666666666667	1.2841267074761012e-08	4.9935344643801916e-05	2.950939348312518e-06	4.1062027769318946e-11	1.570336697974408e-11	2.8392709590896803e-09
545.5574848782155	66.76676676676676	1.1802177906457287e-08	4.546161573250898e-05	3.384913031010157e-06	4.307073256158849e-11	1.5113091624356764e-11	2.6227527455423418e-09
546.7848355130611	66.86686686686687	1.0849558615326396e-08	4.1375029264852866e-05	3.88091157104774e-06	4.522932040259884e-11	1.4553678441810967e-11	2.423383684616294e-09
548.0131051676904	66.96696696696696	9.976045938588627e-09	3.764459977175207e-05	4.447209596580443e-06	4.75505856161107e-11	1.4023395373560463e-11	2.2397641948790462e-09
549.2422931549858	67.06706706706707	9.174915945210644e-09	3.4241384375079216e-05	5.09303605356029e-06	5.0048574146127725e-11	1.3520618469695759e-11	2.0706117842637424e-09
550.4723987893676	67.16716716716716	8.44002758691776e-09	3.113842489347383e-05	5.828649742587644e-06	5.27387178888952e-11	1.3043824821012677e-11	1.9147510461116884e-09
551.7034213867903	67.26726726726727	7.765771306531982e-09	2.8310676205759134e-05	6.665412901875626e-06	5.563798466661362e-11	1.2591585982403244e-11	1.771104525604565e-09
552.935360264735	67.36736736736736	7.147022244711154e-09	2.5734924576513835e-05	7.615860560531739e-06	5.876504578924595e-11	1.2162561852301844e-11	1.6386843796467844e-09
554.1682147422052	67.46746746746747	6.579097628279994e-09	2.3389699071734517e-05	8.69376291086376e-06	6.214046340735823e-11	1.1755494975562461e-11	1.5165847601555485e-09
555.4019841397201	67.56756756756756	6.057717961556728e-09	2.1255178673382614e-05	9.91417744037569e-06	6.578690015101156e-11	1.1369205239583449e-11	1.4039748569871894e-09
556.6366677793096	67.66766766766767	5.5789716767530186e-09	1.9313097240164207e-05	1.129348703609754e-05	6.972935388245857e-11	1.1002584935749701e-11	1.3000925424308952e-09
557.8722649845084	67.76776776776777	5.1392829309913595e-09	1.7546648056508492e-05	1.2849419743359457e-05	7.399542076968542e-11	1.0654594160344449e-11	1.2042385643870607e-09
559.108775080351	67.86786786786787	4.735382266041882e-09	1.5940389359466316e-05	1.4601045350999084e-05	7.861559032046906e-11	1.0324256531006454e-11	1.1157712400644197e-09
560.3461973933651	67.96796796796797	4.364279872801105e-09	1.4480151930362256e-05	1.656874351401576e-05	8.362357651040367e-11	1.0010655196586844e-11	1.034101606320918e-09
561.5845312515673	68.06806806806807	4.0232412260640846e-09	1.3152949580233752e-05	1.877413774748503e-05	8.905668970227937e-11	9.712929119903404e-12	9.586889866767955e-10
562.8237759844566	68.16816816816817	3.709764876501707e-09	1.1946893140889894e-05	2.1239989372346214e-05	9.495625469864323e-11	9.430269614410991e-12	8.890369385799886e-10
564.0639309230098	68.26826826826827	3.421562206147912e-09	1.0851108392323881e-05	2.3990045409515496e-05	1.0136808100627687e-10	9.161917117212774e-12	8.246895477357714e-10
565.3049953996757	68.36836836836838	3.156538971310621e-09	9.855658207858334e-06	2.7048834552157774e-05	1.0834299223446401e-10	8.90715818213908e-12	7.652280392537653e-10
566.5469687483691	68.46846846846847	2.9127784728105016e-09	8.951469076672886e-06	3.0441405746823488e-05	1.1593742251419513e-10	8.665322677825238e-12	7.102676780423981e-10
567.7898503044669	68.56856856856858	2.6885262079739583e-09	8.13026206544583e-06	3.4193004631212646e-05	1.2421408893120469e-10	8.435781176836219e-12	6.594549333176986e-10
569.0336394048011	68.66866866866867	2.4821758719966806e-09	7.3844882032624784e-06	3.8328684153594254e-05	1.3324275023314535e-10	8.217942522919651e-12	6.124648843117353e-10
570.2783353876553	68.76876876876878	2.2922565882754513e-09	6.70726821358252e-06	4.287284717171552e-05	1.4310106352475465e-10	8.011251564427497e-12	5.689988462858724e-10
571.5239375927573	68.86886886886887	2.117421258190345e-09	6.092336471148212e-06	4.7848720719486593e-05	1.53875552332833e-10	7.815187042835749e-12	5.287821977933179e-10
572.770445361276	68.96896896896898	1.956435930708505e-09	5.533989027825037e-06	5.327776394192055e-05	1.6566270133794286e-10	7.629259626116567e-12	4.915623918105365e-10
574.017858035814	69.06906906906907	1.8081701011663487e-09	5.027035527380883e-06	5.917901441410059e-05	1.7857019526976402e-10	7.4530100774834e-12	4.5710713488277723e-10
575.266174960405	69.16916916916918	1.6715878567525712e-09	4.566754813308746e-06	6.556838063265835e-05	1.9271832199176372e-10	7.28600755074191e-12	4.25202719818845e-10
576.5153954805057	69.26926926926927	1.5457397936355034e-09	4.1488540244219845e-06	7.245789182229463e-05	2.0824156270890108e-10	7.127848004141632e-12	3.9565249873640494e-10
577.7655189429933	69.36936936936938	1.4297556374237274e-09	3.76943096878033e-06	7.985491972680377e-05	2.2529039557810586e-10	6.9781527252397916e-12	3.6827548441287174e-10
579.0165446961581	69.46946946946947	1.3228375047805185e-09	3.4249395664255216e-06	8.776139061299853e-05	2.440333428531472e-10	6.836566959863512e-12	3.429050689482874e-10
580.2684720897008	69.56956956956958	1.2242537495872215e-09	3.1121581544894373e-06	9.617300913589023e-05	2.6465929613188113e-10	6.7027586387924794e-12	3.1938784970480365e-10
581.5213004747249	69.66966966966967	1.1333333421191871e-09	2.8281604537130805e-06	0.00010507851879837088	2.8738015938584433e-10	6.576417196285135e-12	2.975825533608073e-10
582.7750292037335	69.76976976976978	1.0494607343067942e-09	2.570289002648707e-06	0.00011445902627518135	3.1243385534533957e-10	6.457252475040052e-12	2.7735904971396076e-10
584.0296576306237	69.86986986986987	9.720711683456536e-10	2.3361308742917617e-06	0.00012428741863933793	3.4008774760991644e-10	6.3449937126234916e-12	2.5859744759339585e-10
585.2851851106815	69.96996996996998	9.006463897323669e-10	2.1234954991862663e-06	0.00013452790331636638	3.7064253869637294e-10	6.239388604806625e-12	2.4118726590326255e-10
586.5416110005765	70.07007007007007	8.347107292700419e-10	1.9303944288320306e-06	0.0001451357002064434	4.0443671328855033e-10	6.1402024416442365e-12	2.250266734235648e-10
587.7989346583582	70.17017017017018	7.73827521742609e-10	1.7550228832296057e-06	0.00015605691370364515	4.41851606406033e-10	6.04721731249322e-12	2.1002179154484223e-10
589.0571554434492	70.27027027027027	7.175958318273287e-10	1.5957429364227513e-06	0.000167228609205704	4.833171882834908e-10	5.9602313765157955e-12	1.9608605461557755e-10
590.3162727166425	70.37037037037038	6.65647460426823e-10	1.451068203779638e-06	0.0001785791141162562	5.293186717053139e-10	5.879058195541751e-12	1.8313962303948404e-10
591.5762858400944	70.47047047047047	6.176442069789197e-10	1.3196499043739835e-06	0.0001900285573439175	5.804040636687079e-10	5.80352612647747e-12	1.7110884467798804e-10
592.8371941773214	70.57057057057058	5.732753654660536e-10	1.200264181098957e-06	0.00020148965403562441	6.371928018973217e-10	5.733477770749655e-12	1.5992576049483096e-10
594.0989970931944	70.67067067067067	5.322554338152549e-10	1.0918005700089807e-06	0.00021286873397185672	7.003856382964928e-10	5.668769478559755e-12	1.4952765072801326e-10
595.3616939539344	70.77077077077078	4.943220181725904e-10	9.932515187976778e-07	0.00022406700301005083	7.707759563936347e-10	5.609270906003552e-12	1.3985661819223917e-10
596.6252841271072	70.87087087087087	4.592339151682445e-10	9.03702862260586e-07	0.00023498201757498485	8.492627386800504e-10	5.554864623380232e-12	1.3085920560528337e-10
597.8897669816195	70.97097097097098	4.267693567748313e-10	8.223251700486624e-07	0.0002455093429026135	9.368654331857023e-10	5.505445773279078e-12	1.224860440967352e-10
599.1551418877131	71.07107107107107	3.9672440371519095e-10	7.483658889926163e-07	0.00025554435702078145	1.0347410072965794e-09	5.460921777290639e-12	1.146915302996084e-10
600.4214082169611	71.17117117117118	3.6891147460888065e-10	6.811422087762785e-07	0.00026498415477498976	1.1442035215995127e-09	5.421212090445253e-12	1.0743352964635761e-10
601.6885653422628	71.27127127127127	3.4315799916969855e-10	6.200345857725792e-07	0.00027372950003234795	1.266746608376762e-09	5.386248002736298e-12	1.0067310369277017e-10
602.956612637839	71.37137137137138	3.1930518478979445e-10	5.644808654455676e-07	0.0002816867699172044	1.4040692993888007e-09	5.355972487340753e-12	9.43742594776811e-11
604.2255494792274	71.47147147147147	2.97206886778235e-10	5.139709488864724e-07	0.0002887698328568207	1.5581057170688533e-09	5.330340095407121e-12	8.85037190950169e-11
605.4953752432787	71.57157157157158	2.767285733714835e-10	4.680419538129874e-07	0.000294901802543401	1.7310592236970615e-09	5.309316897542445e-12	8.303070780871548e-11
606.7660893081501	71.67167167167167	2.5774637740754965e-10	4.262738247419182e-07	0.00030001661272027725	1.9254417162458265e-09	5.292880472398084e-12	7.792675918185911e-11
608.0376910533033	71.77177177177178	2.401462272613501e-10	3.8828535106944846e-07	0.00030406036290812547	2.1441188623738236e-09	5.2810199430300364e-12	7.316553582005123e-11
609.3101798594979	71.87187187187187	2.2382305028221417e-10	3.537305554841145e-07	0.0003069923925978026	2.39036219777882e-09	5.273736061996375e-12	6.87226644467317e-11
610.5835551087879	71.97197197197198	2.0868004256107897e-10	3.222954185180265e-07	0.0003087860507186781	2.667909149426639e-09	5.27104134645362e-12	6.457558413570802e-11
611.8578161845168	72.07207207207207	1.946279993898235e-10	2.936949081343838e-07	0.0003094291379063209	2.981032216075214e-09	5.272960264828819e-12	6.070340662456883e-11
613.1329624713134	72.17217217217218	1.8158470126300024e-10	2.676702860752999e-07	0.0003089240107212335	3.3346187304731867e-09	5.279529476976772e-12	5.70867877226375e-11
614.4089933550869	72.27227227227228	1.69474350717157e-10	2.439866652738811e-07	0.0003072873489429638	3.734262850600899e-09	5.2907981300857146e-12	5.370780890944124e-11
615.6859082230233	72.37237237237238	1.5822705570881121e-10	2.2243079498773995e-07	0.0003045495988008548	4.1863716848762495e-09	5.3068282129725646e-12	5.0549868294991726e-11
616.9637064635797	72.47247247247248	1.4777835560242777e-10	2.0280905245593322e-07	0.000300754115947266	4.698287753547452e-09	5.32769497181454e-12	4.7597580182088135e-11
618.2423874664813	72.57257257257258	1.380687861776229e-10	1.8494562183476272e-07	0.00029595604163217194	5.278430331436698e-09	5.35348739080087e-12	4.483668253392868e-11
619.521950622716	72.67267267267268	1.290434803731475e-10	1.686808429459517e-07	0.0002902209534870129	5.936458612480393e-09	5.384308741661291e-12	4.2253951708048835e-11
620.8023953245307	72.77277277277278	1.2065180176662144e-10	1.538697139882057e-07	0.00028362333826621375	6.68346009171907e-09	5.420277206540989e-12	3.983712387045617e-11
622.0837209654263	72.87287287287288	1.1284700804586753e-10	1.403805338338706e-07	0.00027624493764459145	7.532168084088273e-09	5.4615265792504455e-12	3.757482255222349e-11
623.3659269401543	72.97297297297298	1.0558594196221818e-10	1.2809367086901766e-07	0.0002681730196721505	8.497212901186063e-09	5.508207050528538e-12	3.5456491855115765e-11
624.6490126447113	73.07307307307308	9.882874747029703e-11	1.1690044654953622e-07	0.0002594986278112396	9.59541189794139e-09	5.560486083624763e-12	3.347233485341349e-11
625.9329774763363	73.17317317317318	9.253860895432473e-11	1.0670212294852379e-07	0.00025031485680180443	1.0846104392823012e-08	5.618549387238694e-12	3.16132567762728e-11
627.2178208335048	73.27327327327328	8.668151161959633e-11	9.740898457133004e-08	0.00024071520018745948	1.2271538371276215e-08	5.6826019936595366e-12	2.9870812589024935e-11
628.5035421159259	73.37337337337338	8.122602129091576e-11	8.893950562315201e-08	0.0002307920085260277	1.3897316917192931e-08	5.7528694508346616e-12	2.8237158623027638e-11
629.7901407245372	73.47347347347348	7.614308200881474e-11	8.121959473843347e-08	0.00022063509048380006	1.5752913497554526e-08	5.829599138073482e-12	2.6705007932285626e-11
631.0776160615012	73.57357357357358	7.140582995056473e-11	7.418190992911439e-08	0.00021033048157075148	1.7872266568472453e-08	5.9130617161723e-12	2.52675890812744e-11
632.3659675302005	73.67367367367368	6.698942232743609e-11	6.776523718698567e-08	0.00019995939760433188	2.029446549555436e-08	6.003552723939923e-12	2.3918608092436585e-11
633.6551945352346	73.77377377377378	6.287088002340106e-11	6.191392679039395e-08	0.00018959738245303577	2.3064541507893728e-08	6.1013943344260945e-12	2.2652213303857963e-11
634.9452964824148	73.87387387387388	5.902894284444599e-11	5.65773819231171e-08	0.00017931365252204983	2.6234379354025292e-08	6.206937285620975e-12	2.146296290783918e-11
636.2362727787608	73.97397397397398	5.544393634271368e-11	5.1709594718681615e-08	0.00016917063405739172	2.986376752150163e-08	6.320563002021442e-12	2.0345794959614653e-11
637.528122832496	74.07407407407408	5.2097649266607833e-11	4.7268725301542935e-08	0.00015922368385177905	3.4021607340995674e-08	6.442685925268246e-12	1.9295999662473224e-11
638.8208460530442	74.17417417417418	4.897322076747558e-11	4.321671981177705e-08	0.00014952097945678233	3.878730404203334e-08	6.5737560740693174e-12	1.8309193751135513e-11
640.1144418510244	74.27427427427428	4.6055036566180266e-11	3.9518963776229565e-08	0.000140103561597975	4.425236588000683e-08	6.714261855863583e-12	1.7381296809557643e-11
641.4089096382484	74.37437437437438	4.332863334937782e-11	3.6143967530061005e-08	0.00013100550914984675	5.0522240829503684e-08	6.864733155174376e-12	1.6508509372469467e-11
642.7042488277149	74.47447447447448	4.0780610726151813e-11	3.3063080701607186e-08	0.0001222542257017245	5.771842404915911e-08	7.025744726383364e-12	1.568729267201478e-11
644.0004588336072	74.57457457457458	3.839855013133537e-11	3.025023305343558e-08	0.00011387081634144945	6.598087337351668e-08	7.197919921761055e-12	1.4914349901933716e-11
645.2975390712883	74.67467467467468	3.6170940112797834e-11	2.768169922613661e-08	0.00010587053367795528	7.547077447382028e-08	7.381934789057677e-12	1.4186608881893353e-11
646.5954889572969	74.77477477477478	3.408710748661054e-11	2.5335885161209874e-08	9.826327317742e-05	8.637370203585817e-08	7.578522576834778e-12	1.350120601391011e-11
647.8943079093438	74.87487487487488	3.213715388669806e-11	2.3193134187623106e-08	9.10540994532269e-05	9.890322829613592e-08	7.788478690054231e-12	1.2855471431383612e-11
649.1939953463083	74.97497497497498	3.03118972746709e-11	2.1235550945269434e-08	8.424378708195099e-05	1.1330503550387894e-07	8.012666143295828e-12	1.2246915249140845e-11
650.4945506882331	75.07507507507508	2.8602818011330285e-11	1.9446841489461282e-08	7.782936167913033e-05	1.2986159425510304e-07	8.252021564412733e-12	1.1673214830129275e-11
651.795973356322	75.17517517517518	2.700200912411999e-11	1.781216807544715e-08	7.180462923688008e-05	1.4889747506253823e-07	8.507561807530833e-12	1.1132202991050764e-11
653.0982627729346	75.27527527527528	2.5502130434830354e-11	1.631801726223357e-08	6.616068399530957e-05	1.7078536582721844e-07	8.780391241137725e-12	1.062185707534401e-11
654.4014183615836	75.37537537537538	2.4096366239372025e-11	1.4952080102105027e-08	6.0886387305548906e-05	1.9595287286072756e-07	9.071709784685661e-12	1.0140288827545107e-11
655.70543954693	75.47547547547548	2.277838625664719e-11	1.3703143297406413e-08	5.596881197822624e-05	2.248901875097274e-07	9.382821775759128e-12	9.685735008225703e-12
657.0103257547804	75.57557557557558	2.1542309586648846e-11	1.2560990310505373e-08	5.139364845086026e-05	2.581587039265041e-07	9.715145759555694e-12	9.25654869346209e-12
658.3160764120815	75.67567567567568	2.0382671439095282e-11	1.1516311507408814e-08	4.714557072171905e-05	2.9640067570197643e-07	1.0070225303338491e-11	8.85119120716158e-12
659.6226909469187	75.77577577577578	1.9294392413319567e-11	1.056062250119023e-08	4.3208561372386216e-05	3.403499994327189e-07	1.0449740950800975e-11	8.468224638595409e-12
660.93016878851	75.87587587587588	1.827275012793327e-11	9.686189939028533e-09	3.9566196135378054e-05	3.908442112334923e-07	1.0855523445119799e-11	8.106304901189122e-12
662.2385093672037	75.97597597597598	1.7313353015105988e-11	8.885964047022868e-09	3.6201889365492006e-05	4.4883777702599944e-07	1.12895683650689e-11	7.764175292027668e-12
663.5477121144742	76.07607607607608	1.6412116109272554e-11	8.153517310717322e-09	3.3099102460378834e-05	5.154167483133732e-07	1.1754052336161265e-11	7.440660514668512e-12
664.8577764629184	76.17617617617618	1.5565238673812643e-11	7.482988727064732e-09	3.0241517768388986e-05	5.918148411519499e-07	1.2251350998645273e-11	7.134661130742297e-12
666.1687018462519	76.27627627627628	1.4769183521846827e-11	6.869033115943916e-09	2.761318084426366e-05	6.794309761072059e-07	1.2784058936615233e-11	6.845148408479201e-12
667.4804876993057	76.37637637637638	1.4020657898854278e-11	6.306775026828128e-09	2.51986140911401e-05	7.798482899762901e-07	1.3355011797852525e-11	6.571159538746697e-12
668.7931334580217	76.47647647647648	1.3316595805428187e-11	5.791766819245682e-09	2.2982904885848863e-05	8.948545947389721e-07	1.3967310862694285e-11	6.311793191439707e-12
670.1066385594501	76.57657657657658	1.2654141648224611e-11	5.319950534695211e-09	2.0951771247591202e-05	1.0264642142749679e-06	1.4624350352687755e-11	6.066205387141525e-12
671.4210024417447	76.67667667667668	1.2030635116102146e-11	4.887623213054735e-09	1.909160799983428e-05	1.176941073567326e-06	1.5329847806553997e-11	5.8336056608882815e-12
672.7362245441609	76.77677677677679	1.1443597186660585e-11	4.491405338599588e-09	1.738951621126801e-05	1.3488228471683267e-06	1.6087877892652548e-11	5.613253496634261e-12
674.0523043070499	76.87687687687688	1.0890717175927045e-11	4.128212129828729e-09	1.583331850090519e-05	1.5449458925505636e-06	1.6902910074393814e-11	5.404455012641808e-12
675.3692411718572	76.97697697697699	1.0369840750863802e-11	3.795227413673018e-09	1.4411562569162656e-05	1.768470598766596e-06	1.777985059867285e-11	5.206559879519348e-12
676.6870345811177	77.07707707707708	9.87895883073563e-12	3.4898798485775206e-09	1.3113515082718446e-05	2.0229066711404786e-06	1.8724089338296905e-11	5.018958454014094e-12
678.0056839784529	77.17717717717719	9.4161973092203e-12	3.2098212826426244e-09	1.1929147805368178e-05	2.3121377485887065e-06	1.974155208857995e-11	4.841079112941769e-12
679.3251888085667	77.27727727727728	8.979807534519276e-12	2.952907052684883e-09	1.0849117637095092e-05	2.64044461239285e-06	2.0838758996963662e-11	4.672385772812578e-12
680.6455485172429	77.37737737737739	8.568157489663852e-12	2.7171780479266215e-09	9.864742004320226e-06	3.012526095485817e-06	2.2022889894055447e-11	4.512375581798967e-12
681.9667625513405	77.47747747747748	8.179723619752501e-12	2.500844378214968e-09	8.9679708393951e-06	3.4335166423140695e-06	2.3301857396409076e-11	4.360576771693024e-12
683.2888303587913	77.57757757757759	7.813083257029304e-12	2.3022705013608042e-09	8.151356199089156e-06	3.9089993051187605e-06	2.4684388767506406e-11	4.216546658427039e-12
684.6117513885954	77.67767767767768	7.466907598552487e-12	2.1199616775168346e-09	7.408020401282308e-06	4.4450127985056395e-06	2.618011765579147e-11	4.0798697805853605e-12
685.9355250908192	77.77777777777779	7.1399551947332965e-12	1.9525516306086786e-09	6.7316234066364475e-06	5.048051077497005e-06	2.779968697963272e-11	3.950156166125096e-12
687.2601509165901	77.87787787787788	6.831065910273818e-12	1.7987913078087876e-09	6.116330037388279e-06	5.725053763593786e-06	2.955486440147674e-11	3.827039718252537e-12
688.5856283180949	77.97797797797799	6.53915532202127e-12	1.6575386380045372e-09	5.556777507823797e-06	6.483385629097336e-06	3.145867203035121e-11	3.7101767120762775e-12
689.9119567485748	78.07807807807808	6.2632095210071395e-12	1.5277491992536115e-09	5.048043639390079e-06	7.330803273974651e-06	3.3525532216901e-11	3.59924439428104e-12
691.2391356623237	78.17817817817819	6.002280288471321e-12	1.4084677134274242e-09	4.5856160465073886e-06	8.275407105125838e-06	3.5771431562473015e-11	3.493939678642323e-12
692.567164514683	78.27827827827828	5.755480618002386e-12	1.2988202936946203e-09	4.165362505595423e-06	9.325576769155964e-06	3.8214105558224065e-11	3.3939779307350585e-12
693.89604276204	78.37837837837839	5.5219805580713685e-12	1.1980073772617662e-09	3.7835026582225333e-06	1.0489888311109863e-05	4.087324660736491e-11	3.2990918356824545e-12
695.2257698618231	78.47847847847848	5.301003351213055e-12	1.105297281931274e-09	3.4365811482485513e-06	1.1777011547095434e-05	4.377073856989135e-11	3.2090303432477468e-12
696.5563452724996	78.57857857857859	5.0918218479294274e-12	1.0200203306148673e-09	3.1214422510424977e-06	1.3195586460900638e-05	4.693092141189733e-11	3.1235576849943338e-12
697.8877684535714	78.67867867867868	4.893755175067487e-12	9.41563493007156e-10	2.8352060190824166e-06	1.4754077873703818e-05	5.0380890049374425e-11	3.0424524586312327e-12
699.2200388655727	78.77877877877879	4.706165639969208e-12	8.69365498225406e-10	2.575245941351489e-06	1.646060819815491e-05	5.4150832059169364e-11	2.965506775023917e-12
700.553155970066	78.87887887887888	4.5284558531161226e-12	8.02912376401563e-10	2.339168092905712e-06	1.832276877481615e-05	5.827440959893274e-11	2.892525463687126e-12
701.8871192296392	78.97897897897899	4.360066053304227e-12	7.417333910099097e-10	2.124791734885473e-06	2.0347411095247775e-05	6.278919164667479e-11	2.8233253328886046e-12
703.2219281079018	79.07907907907908	4.200471620595725e-12	6.853973271638905e-10	1.9301313132646943e-06	2.2540420129517558e-05	6.773714355425275e-11	2.757734480782749e-12
704.5575820694828	79.17917917917919	4.04918076341084e-12	6.335091042506303e-10	1.753379796067003e-06	2.4906472975856734e-05	7.31651819254626e-11	2.695591654262667e-12
705.8940805800261	79.27927927927928	3.9057323671528464e-12	5.857066841205941e-10	1.592893283012811e-06	2.7448787106923552e-05	7.912580399889316e-11	2.6367456524697444e-12
707.2314231061883	79.37937937937939	3.7696939927097856e-12	5.416582486391142e-10	1.447176818065535e-06	3.0168863562050827e-05	8.567780206207899e-11	2.5810547721331185e-12
708.5696091156351	79.47947947947948	3.6406600140531665e-12	5.010596227600018e-10	1.3148713336681688e-06	3.306623148089369e-05	9.288707497425239e-11	2.5283862921288972e-12
709.9086380770383	79.57957957957959	3.518249884963386e-12	4.636319214209014e-10	1.1947416552219067e-06	3.613820133681508e-05	1.0082755066201373e-10	2.4786159948516855e-12
711.2485094600721	79.67967967967968	3.4021065256587306e-12	4.2911940050512035e-10	1.0856654952362467e-06	3.9379635048667586e-05	1.0958223551243395e-10	2.4316277221805703e-12
712.5892227354112	79.77977977977979	3.29189482079494e-12	3.9728749388319976e-10	9.866233683084156e-07	4.278274176534017e-05	1.1924440896426872e-10	2.3873129639988904e-12
713.9307773747257	79.87987987987988	3.1873002209394763e-12	3.6792102015570884e-10	8.96689360448873e-07	4.633690846735136e-05	1.2991898433969869e-10	2.3455704773933376e-12
715.2731728506802	79.97997997997999	3.0880274402136446e-12	3.4082254418134016e-10	8.150226890785892e-07	5.002857455743229e-05	1.417240601238198e-10	2.3063059348139715e-12
716.6164086369288	80.08008008008008	2.9937992433396976e-12	3.1581087980467273e-10	7.408599931362456e-07	5.3841159269935445e-05	1.547926895536506e-10	2.2694315996236095e-12
717.9604842081135	80.18018018018019	2.9043553158332104e-12	2.927197214080825e-10	6.735082960317769e-07	5.7755049982734414e-05	1.692749005999909e-10	2.2348660276036732e-12
719.3053990398596	80.28028028028028	2.81945121154607e-12	2.713963930131871e-10	6.12338587573065e-07	6.174765834798494e-05	1.8534000330366117e-10	2.202533793114697e-12
720.6511526087744	80.38038038038039	2.7388573721957168e-12	2.51700704658878e-10	5.567799744017688e-07	6.57935495732792e-05	2.0317922706633817e-10	2.172365238734345e-12
721.9977443924422	80.48048048048048	2.6623582139143885e-12	2.3350390669448377e-10	5.063143518455078e-07	6.986464820902122e-05	2.230087370158145e-10	2.1442962473143476e-12
723.3451738694233	80.58058058058059	2.589751276220629e-12	2.166877334561335e-10	4.604715533841034e-07	7.393052148223338e-05	2.4507308610558283e-10	2.118268035511392e-12
724.693440519249	80.68068068068068	2.520846429156597e-12	2.01143528549389e-10	4.188249371057182e-07	7.795873863638026e-05	2.6964916833091193e-10	2.0942269679560667e-12
726.0425438224202	80.78078078078079	2.4554651346508804e-12	1.8677144464851076e-10	3.809873715721396e-07	8.191530198798691e-05	2.970507485353961e-10	2.0721243913293656e-12
727.3924832604032	80.88088088088088	2.3934397584595262e-12	1.734797113484059e-10	3.4660758640618653e-07	8.57651426088677e-05	3.2763365596029143e-10	2.0519164877185106e-12
728.7432583156277	80.98098098098099	2.334612929309872e-12	1.6118396517501305e-10	3.1536685564908693e-07	8.94726708155718e-05	3.618017422050178e-10	2.033564146723865e-12
730.0948684714828	81.08108108108108	2.2788369421238127e-12	1.4980663637865466e-10	2.869759845072972e-07	9.300236912926485e-05	4.000137199116779e-10	2.0170328558867213e-12
731.4473132123153	81.18118118118119	2.2259732024314727e-12	1.3927638760735268e-10	2.6117257251574583e-07	9.631941319229347e-05	4.4279101659557314e-10	2.0022926091049663e-12
732.8005920234251	81.28128128128128	2.175891709303703e-12	1.2952759998744038e-10	2.377185283898172e-07	9.939030441508286e-05	4.907267990060672e-10	1.9893178328001942e-12
734.1547043910642	81.38138138138139	2.128470574334373e-12	1.2049990253082078e-10	2.1639781392559095e-07	0.0001021834969840727	5.444963476667628e-10	1.978087329696821e-12
735.5096498024319	81.48148148148148	2.0835955743916838e-12	1.1213774114537531e-10	1.9701439624243504e-07	0.00010467000136840195	6.048689893289541e-10	1.9685842401715996e-12
736.8654277456735	81.58158158158159	2.0411597360334e-12	1.043899838504517e-10	1.7939038945064617e-07	0.00010682394666921768	6.727218275753014e-10	1.9607960212315473e-12
738.2220377098758	81.68168168168168	2.001062949644674e-12	9.720955909592177e-11	1.63364368476742e-07	0.00010862308507478075	7.49055549420158e-10	1.95471444328032e-12
739.5794791850661	81.78178178178179	1.9632116115102164e-12	9.055312435358692e-11	1.4878983929798084e-07	0.00011004922329359633	8.350126292613544e-10	1.9503356049383137e-12
740.9377516622073	81.88188188188188	1.92751829217575e-12	8.438076239607912e-11	1.355338512336386e-07	0.00011108856807632057	9.318983018562273e-10	1.947659966291165e-12
742.296854633197	81.98198198198199	1.8939014295880116e-12	7.865570290300967e-11	1.2347573822146946e-07	0.00011173197571080224	1.041204734167772e-09	1.946692401055629e-12
743.6567875908623	82.08208208208208	1.8622850456286264e-12	7.33440672388999e-11	1.1250597718145136e-07	0.00011197509855999455	1.1646388931532289e-09	1.9474422682721735e-12
745.0175500289602	82.18218218218219	1.832598484775952e-12	6.841463443416224e-11	1.0252515264300378e-07	0.00011181842516444315	1.3041546842179969e-09	1.9499235042609166e-12
746.379141442171	82.28228228228228	1.8047761737410442e-12	6.383862657070576e-11	9.344301779371459e-08	0.00011126721399114897	1.461990024698208e-09	1.9541547357129866e-12
747.7415613260988	82.38238238238239	1.7787574010299908e-12	5.958951192907061e-11	8.51776430042547e-08	0.00011033132441640129	1.640709620149508e-09	1.9601594149342795e-12
749.1048091772666	82.48248248248248	1.754486115485653e-12	5.5642824395700435e-11	7.765464370223422e-08	0.00010902495182482044	1.8432543304358374e-09	1.967965978414097e-12
750.4688844931146	82.58258258258259	1.7319107429578405e-12	5.1975997758241675e-11	7.080648021357273e-08	0.00010736627664800458	2.0729981499299403e-09	1.977608030059041e-12
751.8337867719965	82.68268268268268	1.7109840203429616e-12	4.856821363472672e-11	6.457182286938319e-08	0.0001053770396338251	2.3338139841566465e-09	1.989124550614143e-12
753.1995155131779	82.78278278278279	1.6916628463225308e-12	4.54002618901526e-11	5.889497629493207e-08	0.00010308205753994706	2.6301495868598773e-09	2.0025601349905893e-12
754.5660702168321	82.88288288288288	1.6739081482153203e-12	4.245441249222828e-11	5.372535736005034e-08	0.00010050869472343405	2.96711523004277e-09	2.017965259434489e-12
755.9334503840392	82.98298298298299	1.6576847644409565e-12	3.9714297847759655e-11	4.901702178219319e-08	9.768630672743734e-05	3.350584918692222e-09	2.0353965807059682e-12
757.3016555167812	83.08308308308308	1.6429613421737993e-12	3.716480474303117e-11	4.472823483858179e-08	9.464567195490234e-05	3.7873132357423436e-09	2.054917269695301e-12
758.6706851179415	83.18318318318319	1.6297102498456592e-12	3.4791975086317305e-11	4.08210820665706e-08	9.141842690810163e-05	4.285070215877309e-09	2.076597382185261e-12
760.0405386913001	83.28328328328328	1.6179075042348167e-12	3.258291471894179e-11	3.7261116215308876e-08	8.803651932871294e-05	4.8527970039922684e-09	2.100514269779503e-12
761.4112157415326	83.38338338338339	1.6075327119573914e-12	3.0525709623670686e-11	3.401703706035354e-08	8.453169198437466e-05	5.500785460942483e-09	2.1267530343592042e-12
762.7827157742062	83.48348348348348	1.5985690252560307e-12	2.860934891619755e-11	3.106040100928996e-08	8.09350079171244e-05	6.24088534147708e-09	2.1554070298080385e-12
764.1550382957785	83.58358358358359	1.5910031120605912e-12	2.6823654057528282e-11	2.8365357713533955e-08	7.72764258075597e-05	7.086743193245751e-09	2.186578415163159e-12
765.5281828135929	83.68368368368368	1.5848251403766935e-12	2.5159213772633374e-11	2.590841116196124e-08	7.358443182767782e-05	8.054077718107995e-09	2.220378763812201e-12
766.9021488358782	83.78378378378379	1.5800287771412576e-12	2.360732420419899e-11	2.3668202968269642e-08	6.988573206175979e-05	9.160997004549163e-09	2.2569297338686295e-12
768.2769358717435	83.88388388388388	1.5766112017700881e-12	2.2159933870032476e-11	2.1625315778231374e-08	6.620500736462426e-05	1.0428363789824619e-08	2.2963638054261553e-12
769.6525434311781	83.98398398398399	1.5745731347119532e-12	2.080959302899299e-11	1.976209491725834e-08	6.256473048202816e-05	1.188021574945562e-08	2.33882509102439e-12
771.0289710250464	84.08408408408408	1.5739188814171058e-12	1.954940709351744e-11	1.8062486574821002e-08	5.8985043443803736e-05	1.354424874650347e-08	2.384470226359935e-12
772.4062181650877	84.18418418418419	1.5746563922266671e-12	1.8372993757170856e-11	1.6511890981906937e-08	5.548369170297198e-05	1.5452372009595084e-08	2.4334693490584368e-12
773.7842843639114	84.28428428428428	1.5767973387935774e-12	1.7274443533412903e-11	1.509702918240384e-08	5.2076010261492435e-05	1.7641345351783725e-08	2.4860071741935573e-12
775.1631691349962	84.38438438438439	1.580357207756823e-12	1.6248283427167154e-11	1.380582213043153e-08	4.877495610588419e-05	2.0153509795127415e-08	2.5422841762093024e-12
776.5428719926862	84.48448448448448	1.5853554125094169e-12	1.528944348400944e-11	1.2627280964488964e-08	4.559118066837013e-05	2.3037624329064187e-08	2.6025178879850523e-12
777.9233924521894	84.58458458458459	1.5918154240283065e-12	1.4393225983046005e-11	1.1551407416973178e-08	4.2533135712935546e-05	2.6349823001655672e-08	2.666944328992134e-12
779.3047300295741	84.68468468468468	1.5997649218720996e-12	1.3555277059001711e-11	1.0569103415207653e-08	3.960720599190398e-05	3.015470811456332e-08	2.73581957584257e-12
780.6868842417673	84.78478478478479	1.6092359666017599e-12	1.2771560556837715e-11	9.672089018534274e-09	3.6817862191146566e-05	3.452659695250532e-08	2.80942149004264e-12
782.0698546065514	84.88488488488488	1.620265195041572e-12	1.2038333938511475e-11	8.852827916133724e-09	3.41678280403193e-05	3.9550941205941025e-08	2.8880516194565745e-12
783.4536406425626	84.98498498498499	1.6328940399744688e-12	1.1352126076408144e-11	8.104459782822758e-09	3.165825596636188e-05	4.532594001277149e-08	2.972037291881739e-12
784.838241869287	85.08508508508508	1.647168976059035e-12	1.0709716781629251e-11	7.420738855840063e-09	2.928890627237282e-05	5.196436931065086e-08	3.0617339212622333e-12
786.2236578070599	85.18518518518519	1.663141793967238e-12	1.0108117927832093e-11	6.795978155215173e-09	2.7058325490955316e-05	5.9595651902208545e-08	3.1575275494524953e-12
787.6098879770611	85.28528528528528	1.6808699049743861e-12	9.544556042768044e-12	6.224998824299916e-09	2.4964020256269403e-05	6.8368194220957e-08	3.2598376491194903e-12
788.9969319013151	85.38538538538539	1.7004166784886298e-12	9.016456250161613e-12	5.703084115953446e-09	2.3002623732337387e-05	7.845201715662788e-08	3.3691202163795875e-12
790.3847891026859	85.4854854854855	1.721851815289278e-12	8.521427454186064e-12	5.225937594189446e-09	2.117005230210049e-05	9.004170934364871e-08	3.4858711851473027e-12
791.7734591048762	85.58558558558559	1.7452517595544224e-12	8.057248667600932e-12	4.78964516124905e-09	1.9461650843357905e-05	1.033597318985754e-07	3.610630198976725e-12
793.1629414324252	85.6856856856857	1.7707001531025707e-12	7.621856392690551e-12	4.390640556447518e-09	1.7872325480469844e-05	1.1866010354625796e-07	3.743984780458713e-12
794.5532356107043	85.78578578578579	1.7982883356539688e-12	7.213332971543373e-12	4.025674006112354e-09	1.6396663195956296e-05	1.3623249420384233e-07	3.886574943060777e-12
795.9443411659171	85.8858858858859	1.8281158953397094e-12	6.829895828996346e-12	3.6917837338061944e-09	1.5029038109612706e-05	1.5640675316646522e-07	4.0390982957349076e-12
797.3362576250948	85.98598598598599	1.8602912741554598e-12	6.469887537789551e-12	3.3862700671019246e-09	1.3763704583893654e-05	1.7955789479395382e-07	4.202315696753255e-12
798.7289845160956	86.0860860860861	1.8949324335774858e-12	6.131766641181211e-12	3.1066719017129767e-09	1.2594877595413796e-05	2.0611155973445396e-07	4.377057520156885e-12
800.1225213676005	86.18618618618619	1.9321675861378246e-12	5.8140991735057434e-12	2.850745306018471e-09	1.1516801028021963e-05	2.365499629061213e-07	4.564230606025615e-12
801.5168677091127	86.2862862862863	1.9721359994002644e-12	5.515550823957682e-12	2.6164440691770234e-09	1.0523804699099842e-05	2.7141833033044535e-07	4.764825974619832e-12
802.9120230709538	86.38638638638639	2.0149888794972843e-12	5.234879693288415e-12	2.4019020142905215e-09	9.61035103454563e-06	3.113318150875606e-07	4.979927394447536e-12
804.3079869842625	86.4864864864865	2.060890342189257e-12	4.970929597144166e-12	2.2054169146380403e-09	8.771072366790486e-06	3.5698286775170906e-07	5.210720905631725e-12
805.7047589809911	86.58658658658659	2.110018480301563e-12	4.722623873482946e-12	2.025435866010599e-09	8.00079985165186e-06	4.091490182756829e-07	5.458505412776981e-12
807.1023385939044	86.6866866866867	2.1625665373942148e-12	4.48895965491315e-12	1.8605419817856958e-09	7.294584991057109e-06	4.687010040643852e-07	5.724704476068588e-12
808.5007253565763	86.78678678678679	2.218744198635348e-12	4.269002569922611e-12	1.7094422897181776e-09	6.6477147163574914e-06	5.366111525998828e-07	6.010879445822367e-12
809.8999188033881	86.8868868868869	2.2787790110994083e-12	4.061881839837498e-12	1.5709567206103728e-09	6.055720937114656e-06	6.139618962291257e-07	6.318744104412202e-12
811.2999184695258	86.98698698698699	2.342917947109802e-12	3.86678574098691e-12	1.4440080891679051e-09	5.5143853981451855e-06	7.019542615008237e-07	6.650181000749265e-12
812.7007238909785	87.0870870870871	2.411429125813206e-12	3.6829574039705946e-12	1.3276129765459227e-09	5.01974061773769e-06	8.019161358091863e-07	7.007259686632679e-12
814.1023346045345	87.18718718718719	2.484603709930302e-12	3.5096909241523373e-12	1.2208734324324815e-09	4.568067606028396e-06	9.153100703582749e-07	7.39225709174885e-12
815.5047501477812	87.2872872872873	2.562757996599868e-12	3.346327759545769e-12	1.1229694220817444e-09	4.155890987523761e-06	1.0437403311638017e-06	7.807680305340642e-12
816.907970059101	87.38738738738739	2.6462357234475833e-12	3.192253394138323e-12	1.0331519505722577e-09	3.7799720780203177e-06	1.1889588598497213e-06	8.256292068143476e-12
818.3119938776699	87.4874874874875	2.7354106134993237e-12	3.0468942464262007e-12	9.507368027908474e-10	3.43730039543209e-06	1.3528697546463348e-06	8.741139318719647e-12
819.7168211434547	87.58758758758759	2.8306891853567466e-12	2.909714804520875e-12	8.750988432901015e-10	3.125084017527837e-06	1.537531830953888e-06	9.265585184535379e-12
821.1224513972116	87.6876876876877	2.9325138582014584e-12	2.780214970647788e-12	8.056668252912494e-10	2.8407391381125818e-06	1.7451587722624608e-06	9.833344860846716e-12
822.5288841804828	87.78778778778779	3.0413663847393727e-12	2.657927599200525e-12	7.419186627533488e-10	2.5818791172199242e-06	1.9781163387572232e-06	1.0448525880644619e-11
823.9361190355957	87.8878878878879	3.1577716491915613e-12	2.542416213748931e-12	6.833771236484166e-10	2.346303270596961e-06	2.238916065703248e-06	1.111567334765608e-11
825.3441555056586	87.98798798798799	3.2823018719423286e-12	2.4332728895358206e-12	6.296059064107189e-10	2.13198559913213e-06	2.5302048602474113e-06	1.183982078297292e-11
826.7529931345609	88.0880880880881	3.4155812675376012e-12	2.330116289042611e-12	5.802060650032287e-10	1.937063619709674e-06	2.854749897507847e-06	1.2626547325744264e-11
828.1626314669688	88.18818818818819	3.558291208465315e-12	2.2325898391663907e-12	5.348127511982623e-10	1.7598274249724838e-06	3.2154182288968264e-06	1.3482042131206068e-11
829.5730700483249	88.2882882882883	3.7111759536331974e-12	2.1403600394367525e-12	4.930922455324069e-10	1.5987090702647058e-06	3.6151505517671798e-06	1.4413176927075242e-11
830.9843084248439	88.38838838838839	3.87504900779014e-12	2.053114891516189e-12	4.547392509951216e-10	1.45227236119108e-06	4.056928653769457e-06	1.5427587824250172e-11
832.3963461435127	88.4884884884885	4.050800186431226e-12	1.9705624409788077e-12	4.1947442587038117e-10	1.319203094337166e-06	4.543736141433229e-06	1.65337676324247e-11
833.8091827520861	88.58858858858859	4.23940347011642e-12	1.8924294230537e-12	3.8704213429364715e-10	1.198299786310106e-06	5.078512193403205e-06	1.774117010863203e-11
835.2228177990869	88.6886886886887	4.441925742770942e-12	1.8184600046564532e-12	3.572083950325077e-10	1.0884649119623714e-06	5.66409824637814e-06	1.906032777034814e-11
836.637250833801	88.78878878878879	4.659536520595136e-12	1.7484146156192452e-12	3.297590107667054e-10	9.88696661053704e-07	6.303177726619484e-06	2.0502985138600805e-11
838.0524814062778	88.8888888888889	4.8935187918926954e-12	1.6820688625709157e-12	3.044978617486217e-10	8.980812133198812e-07	6.998209180663986e-06	2.2082249545176556e-11
839.4685090673265	88.988988988989	5.145281103656228e-12	1.6192125194170054e-12	2.812453491835423e-10	8.157855246143096e-07	7.751353432264408e-06	2.3812761946846344e-11
840.8853333685148	89.0890890890891	5.416371048390443e-12	1.5596485888293807e-12	2.5983697499385516e-10	7.410506111661723e-07	8.564395692942669e-06	2.571089054473538e-11
842.3029538621656	89.1891891891892	5.708490324705215e-12	1.5031924295789101e-12	2.4012204583502e-10	6.73185314787136e-07	9.438663872731063e-06	2.7794950415715123e-11
843.7213701013568	89.2892892892893	6.023511568018574e-12	1.44967094493553e-12	2.2196249032493245e-10	6.115605288196248e-07	1.0374944665038618e-05	3.008545283329943e-11
845.140581639917	89.3893893893894	6.363497173667999e-12	1.3989218277206446e-12	2.052317794422801e-10	5.556038625463421e-07	1.1373399302049837e-05	3.26053884976001e-11
846.5605880324251	89.4894894894895	6.73072036429272e-12	1.3507928579294608e-12	1.8981394095289714e-10	5.047947204939653e-07	1.2433481179480568e-05	3.53805495185828e-11
847.9813888342075	89.5895895895896	7.1276887870412924e-12	1.3051412491479468e-12	1.7560265954427818e-10	4.5865977241044064e-07	1.3553857815109842e-05	3.8439895717069247e-11
849.4029836013358	89.6896896896897	7.557170964579654e-12	1.2618330402724687e-12	1.6250045509490123e-10	4.167687895447265e-07	1.4732339816586134e-05	4.1815971638623103e-11
850.8253718906251	89.7897897897898	8.022225967715796e-12	1.2207425293018983e-12	1.5041793218368164e-10	3.7873082310030196e-07	1.5965819672823377e-05	4.554538163396793e-11
852.2485532596322	89.8898898898899	8.526236727514592e-12	1.1817517462136113e-12	1.3927309456197768e-10	3.441907012774203e-07	1.7250223233071164e-05	4.966933146601891e-11
853.6725272666524	89.98998998999	9.072947461967513e-12	1.144749962158076e-12	1.289907188717292e-10	3.1282582208765956e-07	1.8580476683758413e-05	5.4234246181262807e-11
855.0972934707191	90.0900900900901	9.66650575766364e-12	1.1096332324130156e-12	1.1950178240366805e-10	2.8434322005512384e-07	1.9950491664002274e-05	5.929247545909512e-11
856.5228514315999	90.1901901901902	1.0311509921699235e-11	1.0763039707287849e-12	1.1074294015374586e-10	2.5847688596050725e-07	2.1353170869131988e-05	6.490309935812493e-11
857.9492007097963	90.2902902902903	1.1013062304669597e-11	1.0446705528729103e-12	1.0265604685819619e-10	2.349853198959052e-07	2.278043607594078e-05	7.113284934966309e-11
859.3763408665403	90.3903903903904	1.1776829393630301e-11	1.0146469473447746e-12	9.518772007182319e-11	2.1364929904671718e-07	2.4223279988020048e-05	7.805716180766743e-11
860.8042714637936	90.4904904904905	1.2609109586269668e-11	9.86152371382264e-13	8.828894070366018e-11	1.9426984277632162e-07	2.567184265544149e-05	8.576138376003774e-11
862.2329920642441	90.5905905905906	1.3516909686362887e-11	9.59110970521832e-13	8.19146877422275e-11	1.7666635873917972e-07	2.711551248796124e-05	9.434215375477505e-11
863.6625022313054	90.6906906906907	1.4508031308381346e-11	9.334515201026841e-13	7.602360419210808e-11	1.6067495487334027e-07	2.854305107898637e-05	1.0390898422149284e-10
865.0928015291139	90.7907907907908	1.5591168548797663e-11	9.091071472255478e-13	7.057769150705049e-11	1.4614690321253971e-07	2.9942740218610594e-05	1.145860757897576e-10
866.5238895225272	90.8908908908909	1.6776018476499526e-11	8.860150717874482e-13	6.554203004466664e-11	1.3294724250305312e-07	3.130254863243503e-05	1.2651439874829007e-10
867.9557657771213	90.990990990991	1.8073406218668672e-11	8.641163653168557e-13	6.088452328616319e-11	1.209535076055835e-07	3.261031517589709e-05	1.3985408229445637e-10
869.3884298591903	91.0910910910911	1.949542667596818e-11	8.433557264290119e-13	5.6575663763375445e-11	1.100545746042823e-07	3.3853944479707526e-05	1.5478715854878283e-10
870.8218813357423	91.1911911911912	2.1055605197087813e-11	8.236812718099203e-13	5.2588318816437256e-11	1.0014961143165005e-07	3.502161041791501e-05	1.7152071562968217e-10
872.2561197744997	91.2912912912913	2.2769079883617867e-11	8.050443417198433e-13	4.8897534470321324e-11	9.114712464902683e-08	3.610196228996492e-05	1.9029052255532305e-10
873.6911447438947	91.3913913913914	2.4652808588795945e-11	7.87399319083749e-13	4.5480355868687746e-11	8.296409379810811e-08	3.7084328300378534e-05	2.1136519854267954e-10
875.1269558130703	91.4914914914915	2.6725804125940583e-11	7.707034613074552e-13	4.2315662840308866e-11	7.55251854606236e-08	3.7958910805521734e-05	2.3505101061582214e-10
876.5635525518753	91.5915915915916	2.9009401723662605e-11	7.549167440246429e-13	3.938401929800007e-11	6.876203983275835e-08	3.871696788871991e-05	2.616973965553339e-10
878.0009345308652	91.6916916916917	3.152756336602398e-11	7.400017160419164e-13	3.6667535283581476e-11	6.261262324024517e-08	3.93509761251838e-05	2.917033253930895e-10
879.4391013212975	91.7917917917918	3.430722434920286e-11	7.259233648069673e-13	3.414974057591233e-11	5.702064059173116e-08	3.9854769899012634e-05	3.2552462519695693e-10
880.8780524951326	91.8918918918919	3.7378688186419455e-11	7.126489917791163e-13	3.1815468873390024e-11	5.1935002294624716e-08	4.0223653317959774e-05	3.636824281599933e-10
882.3177876250295	91.991991991992	4.077607691668351e-11	7.001480971322782e-13	2.965075164830997e-11	4.7309340641825186e-08	4.045448161038092e-05	4.0677290642251506e-10
883.7583062843457	92.0920920920921	4.453784493982201e-11	6.883922732681143e-13	2.764272084888747e-11	4.310157112222791e-08	4.0545709847612865e-05	4.5547849908619724e-10
885.1996080471337	92.1921921921922	4.8707365732807147e-11	6.773551066620537e-13	2.5779519696232798e-11	3.9273494515350286e-08	4.049740787271952e-05	5.105808620667868e-10
886.6416924881405	92.2922922922923	5.333360222680594e-11	6.670120876072729e-13	2.405022088876116e-11	3.579043600344415e-08	4.031124138812104e-05	5.729758083901087e-10
888.0845591828048	92.3923923923924	5.847187327093838e-11	6.573405274618463e-13	2.2444751585973287e-11	3.262091787556335e-08	3.999042021389774e-05	6.436905479617845e-10
889.5282077072558	92.4924924924925	6.418473051260825e-11	6.483194830424329e-13	2.0953824597773844e-11	2.9736362709653867e-08	3.953961573065109e-05	7.239035835233273e-10
890.9726376383105	92.5925925925926	7.054296222618022e-11	6.399296878441908e-13	1.956887525496716e-11	2.711082420311141e-08	3.8964850424574235e-05	8.149676743360596e-10
892.4178485534729	92.6926926926927	7.762674316887822e-11	6.32153489801436e-13	1.8282003481706898e-11	2.4720743081576745e-08	3.8273363222565656e-05	9.184363421103544e-10
893.8638400309311	92.7927927927928	8.552695248969162e-11	6.249747953370138e-13	1.7085920631864422e-11	2.254472575203774e-08	3.7473454914155606e-05	1.0360944659417021e-09
895.3106116495563	92.8928928928929	9.434668512700315e-11	6.183790194807111e-13	1.5973900688869846e-11	2.0563343581482586e-08	3.6574318385821396e-05	1.1699935957763574e-09
896.7581629889	92.992992992993	1.0420298607674149e-10	6.123530418684706e-13	1.4939735462888175e-11	1.8758950878170527e-08	3.5585858632495385e-05	1.3224927085934783e-09
898.2064936291938	93.0930930930931	1.1522884147967636e-10	6.068851684649117e-13	1.397769345051396e-11	1.7115519830699655e-08	3.4518507560697394e-05	1.496305239585546e-09
899.6556031513452	93.1931931931932	1.2757546576176787e-10	6.019650988818849e-13	1.3082482050761504e-11	1.5618490821978565e-08	3.338303846664655e-05	1.6945533438172984e-09
901.1054911369382	93.2932932932933	1.4141493017813417e-10	5.975838991957392e-13	1.2249212857239196e-11	1.4254636682357613e-08	3.219038477771569e-05	1.9208304839631157e-09
902.5561571682298	93.3933933933934	1.569431851894893e-10	5.937339801958331e-13	1.1473369770241544e-11	1.3011939579841957e-08	3.095146720993022e-05	2.179273598719267e-09
904.0076008281493	93.4934934934935	1.7438353729003792e-10	5.904090810267979e-13	1.0750779694272281e-11	1.1879479366687224e-08	2.9677032945917455e-05	2.474646286441731e-09
905.4598217002952	93.5935935935936	1.9399065038083033e-10	5.876042582174059e-13	1.0077585606408037e-11	1.0847332311863035e-08	2.8377509807758484e-05	2.812434641655341e-09
906.9128193689352	93.6936936936937	2.1605515274156348e-10	5.853158801197717e-13	9.450221799089415e-12	9.90647924886624e-09	2.706287771964423e-05	3.1989576105667264e-09
908.3665934190024	93.7937937937938	2.409089433256014e-10	5.835416268143746e-13	8.865391117536501e-12	9.048722259092739e-09	2.574255905751595e-05	3.641493987859616e-09
909.8211434360954	93.8938938938939	2.6893130575014915e-10	5.822804955691267e-13	8.320044027165205e-12	8.266609093277123e-09	2.4425328796200702e-05	4.148428463072833e-09
911.276469006475	93.993993993994	3.00555955277008e-10	5.815328119748571e-13	7.811359360255768e-12	7.553364608149657e-09	2.3119244714718138e-05	4.729419442829315e-09
912.7325697170638	94.0940940940941	3.3627916362340355e-10	5.813002469153018e-13	7.336726603808008e-12	6.902828563143321e-09	2.1831597328837443e-05	5.395591726902643e-09
914.189445155443	94.1941941941942	3.766691290001037e-10	5.815858395673478e-13	6.8937296021143885e-12	6.309399183348067e-09	2.056887870304836e-05	6.159757502955454e-09
915.647094909852	94.2942942942943	4.2237678479332556e-10	5.823940266671997e-13	6.480131558185886e-12	5.767981950538665e-09	1.9336768863132713e-05	7.036669547519837e-09
917.1055185691854	94.3943943943944	4.741482702969573e-10	5.837306783206787e-13	6.093861227863597e-12	5.273943134526202e-09	1.8140138191624497e-05	8.043310979303036e-09
918.5647157229928	94.4944944944945	5.328393214396323e-10	5.856031406814033e-13	5.733000209319508e-12	4.823067622784991e-09	1.6983063943008664e-05	9.199226403910976e-09
920.0246859614751	94.5945945945946	5.994318791898876e-10	5.880202858696282e-13	5.395771238764853e-12	4.411520647724378e-09	1.5868858860719124e-05	1.0526899813771272e-08
921.485428875485	94.6946946946947	6.75053258997341e-10	5.909925695574323e-13	5.080527410609488e-12	4.035813048508718e-09	1.4800109807551829e-05	1.2052185158615886e-08
922.946944056523	94.7947947947948	7.609982770641702e-10	5.945320967033271e-13	4.785742247110075e-12	3.692769738340226e-09	1.377872432602849e-05	1.3804796073076791e-08
924.4092310967378	94.8948948948949	8.587547893621168e-10	5.98652695981786e-13	4.5100005487636e-12	3.379501078938106e-09	1.2805983114675526e-05	1.5818861828398748e-08
925.8722895889226	94.994994994995	9.700331681428363e-10	6.03370003521267e-13	4.251989962394938e-12	3.093376891872127e-09	1.1882596528205195e-05	1.8133557150865124e-08
927.3361191265157	95.0950950950951	1.0968003193702829e-09	6.087015566388068e-13	4.0104932090986875e-12	2.8320028617108623e-09	1.1008763371936068e-05	2.07938141016249e-08
928.8007193035959	95.1951951951952	1.2413189342830767e-09	6.146668983409262e-13	3.784380918967224e-12	2.5931991088697843e-09	1.0184230451486401e-05	2.3851124717205785e-08
930.2660897148841	95.2952952952953	1.4061927705375595e-09	6.212876934503539e-13	3.5726050239070735e-12	2.3749807308162206e-09	9.408351546621126e-06	2.7364443536843224e-08
931.7322299557385	95.3953953953954	1.5944188745664422e-09	6.285878573169003e-13	3.3741926638481207e-12	2.175540129108383e-09	8.680144693102199e-06	3.1401199454408366e-08
933.1991396221554	95.4954954954955	1.8094477884978769e-09	6.365936981798257e-13	3.1882405653172056e-12	1.99323095679827e-09	7.998346869871548e-06	3.603842648361413e-08
934.6668183107658	95.5955955955956	2.0552529338928827e-09	6.453340743694887e-13	3.013909854706873e-12	1.8265535361792868e-09	7.361465393828849e-06	4.136402296074866e-08
936.1352656188351	95.6956956956957	2.336410532424919e-09	6.548405676693142e-13	2.8504212716488678e-12	1.6741416108597472e-09	6.767825515381787e-06	4.747814836509245e-08
937.6044811442598	95.7957957957958	2.658191612234373e-09	6.65147674306762e-13	2.6970507507232743e-12	1.534750308829371e-09	6.215613880905105e-06	5.449476623875391e-08
939.074464485568	95.8958958958959	3.02666785982905e-09	6.762930152057501e-13	2.553125342320718e-12	1.407245204681555e-09	5.702917680726922e-06	6.25433405496678e-08
940.5452152419156	95.995995995996	3.4488333127908214e-09	6.883175673148887e-13	2.4180194458460475e-12	1.2905923795713457e-09	5.227759431993309e-06	7.177069116833776e-08
942.0167330130862	96.0960960960961	3.932744149763971e-09	7.012659180280758e-13	2.291151330626318e-12	1.1838493869294303e-09	4.788127454537603e-06	8.23430118153857e-08
943.4890173994885	96.1961961961962	4.487679122566589e-09	7.151865449390808e-13	2.1719799218796996e-12	1.0861570405080018e-09	4.382002185345398e-06	9.444805076993514e-08
944.9620680021557	96.2962962962963	5.124323491721934e-09	7.301321234224449e-13	2.060001830931009e-12	9.967319490884e-10	4.0073785446635665e-06	1.0829745068968871e-07
946.4358844227422	96.3963963963964	5.854979671636387e-09	7.461598648125491e-13	1.9547486105373617e-12	9.148597292083816e-10	3.6622846160215673e-06	1.2412923896191288e-07
947.9104662635244	96.4964964964965	6.693808164677576e-09	7.633318882646668e-13	1.855784217726939e-12	8.398888336371786e-10	3.344796935480184e-06	1.422104539634216e-07
949.3858131273965	96.5965965965966	7.657102763135296e-09	7.817156297302332e-13	1.7627026679666792e-12	7.712249391009341e-10	3.0530527045104424e-06	1.6283988535000757e-07
950.861924617871	96.6966966966967	8.763604421762714e-09	8.013842918680471e-13	1.6751258657713919e-12	7.083258419958194e-10	2.78525924827434e-06	1.863508979328466e-07
952.3388003390754	96.7967967967968	1.0034858646892642e-08	8.224173391488197e-13	1.59270159805718e-12	6.506968155718393e-10	2.5397010389015825e-06	2.1311429877076788e-07
953.8164398957524	96.8968968968969	1.1495621704491363e-08	8.449010428982868e-13	1.5151016776349604e-12	5.978863863730135e-10	2.314744593667517e-06	2.435411957926708e-07
955.2948428932563	96.996996996997	1.3174321409837326e-08	8.689290815706439e-13	1.4420202252435444e-12	5.49482491620916e-10	2.1088415426238586e-06	2.7808578359709473e-07
956.7740089375535	97.0970970970971	1.5103578713529764e-08	8.946032021568659e-13	1.3731720794435192e-12	5.051089827661469e-10	1.920530140848595e-06	3.17247978157632e-07
958.2539376352189	97.1971971971972	1.7320796726205714e-08	9.220339493200768e-13	1.308291324539937e-12	4.644224436403671e-10	1.748435478468246e-06	3.61575807178979e-07
959.7346285934362	97.2972972972973	1.9868824207198153e-08	9.513414696222186e-13	1.2471299274798096e-12	4.2710929455095875e-10	1.591268618141239e-06	4.1166744708389473e-07
961.2160814199949	97.3973973973974	2.2796700854771413e-08	9.82656399073861e-13	1.189456475385295e-12	3.928831562991856e-10	1.4478248657333506e-06	4.6817278146529835e-07
962.6982957232894	97.4974974974975	2.6160491946013934e-08	1.0161208432145338e-12	1.135055006040525e-12	3.614824504962833e-10	1.3169813562211355e-06	5.31794339836231e-07
964.1812711123175	97.5975975975976	3.002421994483708e-08	1.05188946002874e-12	1.083723924254013e-12	3.3266821472318707e-10	1.1976941140020892e-06	6.032874603153038e-07
965.6650071966786	97.6976976976977	3.446090058145705e-08	1.0901306572389303e-12	1.0352749975738596e-12	3.0622211304941575e-10	1.0889947251876065e-06	6.834595062983403e-07
967.149503586572	97.7977977977978	3.9553690553046775e-08	1.131027916909594e-12	9.895324253436313e-13	2.819446242137964e-10	9.899867393886817e-07	7.731679561264475e-07
968.6347598927963	97.8978978978979	4.5397153341608115e-08	1.1747812618672556e-12	9.463319755564173e-13	2.596533913913539e-10	8.998419001449577e-07	8.733171773295691e-07
970.1207757267463	97.997997997998	5.209864862196161e-08	1.2216088802134222e-12	9.055201843965678e-13	2.3918171894222646e-10	8.177962865751248e-07	9.848536943673174e-07
971.6075507004132	98.0980980980981	5.977984926259159e-08	1.271748926208641e-12	8.669536137561164e-13	2.203772028739214e-10	7.431464340501084e-07	1.108759762137015e-06
973.0950844263815	98.1981981981982	6.85783879203193e-08	1.3254615180669592e-12	8.304981623786086e-13	2.0310048296033313e-10	6.752454886655267e-07	1.2460450681229161e-06
974.5833765178289	98.2982982982983	7.864963260618583e-08	1.383030955756685e-12	7.960284266197111e-13	1.8722410556112248e-10	6.134994389333884e-07	1.3977364051281656e-06
976.0724265885236	98.3983983983984	9.016858726092211e-08	1.4447681847960222e-12	7.634271071238753e-13	1.726314871838203e-10	5.573634583153014e-07	1.5648651851527754e-06
977.5622342528238	98.4984984984985	1.0333190923026481e-07	1.5110135353073004e-12	7.325844580016047e-13	1.5921596973773278e-10	5.06338383854536e-07	1.7484527040439977e-06
979.052799125675	98.5985985985986	1.1836003048364084e-07	1.5821397693041967e-12	7.033977753546605e-13	1.4687995925199783e-10	4.5996734909788405e-07	1.949493116639798e-06
980.5441208226102	98.6986986986987	1.3549936339466283e-07	1.6585554733932644e-12	6.757709222385078e-13	1.355341405777048e-10	4.1783258359386505e-07	2.168934143445366e-06
982.0361989597466	98.7987987987988	1.550245648353875e-07	1.7407088388438398e-12	6.496138873742721e-13	1.250967612728712e-10	3.7955238637774256e-07	2.4076556021270485e-06
983.5290331537853	98.8988988988989	1.772408241902257e-07	1.8290918763986858e-12	6.248423751278685e-13	1.1549297848565378e-10	3.4477827687800517e-07	2.6664459393959073e-06
985.0226230220093	98.998998998999	2.0248613166607818e-07	1.9242451193529115e-12	6.01377424463294e-13	1.066542632112176e-10	3.1319232348373863e-07	2.9459770296476514e-06
986.5169681822828	99.0990990990991	2.3113347300423075e-07	2.026762875425673e-12	5.791450547515719e-13	9.851785680643959e-11	2.8450464748742967e-07	3.24677760378628e-06
988.0120682530481	99.1991991991992	2.635928854851424e-07	2.137299095908269e-12	5.580759364777222e-13	9.102627510882405e-11	2.5845109816323474e-07	3.569205772027164e-06
989.5079228533264	99.2992992992993	3.00313298126772e-07	2.2565739396314916e-12	5.381050850364801e-13	8.412685592596292e-11	2.3479109326708857e-07	3.913421204498669e-06
991.0045316027139	99.3993993993994	3.41784066458621e-07	2.3853811196137063e-12	5.191715759443466e-13	7.777134604347833e-11	2.133056181729263e-07	4.279357628866955e-06
992.5018941213826	99.4994994994995	3.8853609954710964e-07	2.5245961320112545e-12	5.012182799217648e-13	7.191552424618924e-11	1.9379537611922966e-07	4.66669639022562e-06
994.0000100300772	99.5995995995996	4.411424644939068e-07	2.675185480404675e-12	4.84191616415728e-13	6.651885716243994e-11	1.7607908157171455e-07	5.074841890028176e-06
995.4988789501147	99.6996996996997	5.002183419747248e-07	2.83821702375956e-12	4.680413242406225e-13	6.154418502804417e-11	1.599918884592666e-07	5.502899772708384e-06
996.9985005033818	99.7997997997998	5.664201961872542e-07	3.0148715938779803e-12	4.5272024811437157e-13	5.6957434726754374e-11	1.453839449668273e-07	5.949658755815359e-06
998.4988743123355	99.8998998998999	6.404440145924055e-07	3.206456048125725e-12	4.381841399585904e-13	5.272735770097691e-11	1.3211906663325728e-07	6.413576997441392e-06
999.999999999999	100.0	7.230224679139386e-07	3.414417946052021e-12	4.2439147391612573e-13	4.882529054177309e-11	1.2007351967268328e-07	6.892773859685989e-06


==> simu-u-marks.csv <==
t	u
523.0	-0.7330263169274664
533.0	-12.734576876897105
543.0	-18.784768261190752
553.0	-16.50411683065872
563.0	-9.87922110941704


==> simu-u.csv <==
t	u
0.0	0.0
1.0	0.6577306758406849
2.0	-0.11801608498036194
3.0	-2.4109893563379186
4.0	-5.539740926360383
5.0	-9.062129189373836
6.0	-12.750408924672861
7.0	-16.46831425209478
8.0	-20.127217214374127
9.0	-23.66785515252066
10.0	-27.050622455737344
11.0	-30.24967987204345
12.0	-33.2490903862355
13.0	-36.040151246450925
14.0	-38.619485146700676
15.0	-40.98763943615118
16.0	-43.14803917818064
17.0	-45.1061943922955
18.0	-46.86909433583756
19.0	-48.44474205176538
20.0	-49.841795690474434
21.0	-51.069292072865935
22.0	-52.13643418234152
23.0	-53.052428700297845
24.0	-53.826362917751595
25.0	-54.46711273822842
26.0	-54.98327527904535
27.0	-55.38312094449126
28.0	-55.67456089864087
29.0	-55.865126687261395
30.0	-55.961959404424825
31.0	-55.97180631139486
32.0	-55.90102322361084
33.0	-55.75558130894683
34.0	-55.54107720412583
35.0	-55.262745569411415
36.0	-54.92547337466982
37.0	-54.533815350545844
38.0	-54.09201015306689
39.0	-53.6039968834287
40.0	-53.07343168096264
41.0	-52.503704169501766
42.0	-51.89795358809879
43.0	-51.25908447836129
44.0	-50.589781834251454
45.0	-49.89252564740338
46.0	-49.16960480297973
47.0	-48.423130298730094
48.0	-47.65504777400215
49.0	-46.86714934660506
50.0	-46.06108476416661
51.0	-45.238371883379955
52.0	-44.40040649566792
53.0	-43.54847152159143
54.0	-42.683745599044784
55.0	-41.80731109211691
56.0	-40.9201615486207
57.0	-40.023208634845666
58.0	-39.1172885761918
59.0	-38.20316813207991
60.0	-37.28155013300251
61.0	-36.35307860682628
62.0	-35.41834352055402
63.0	-34.47788516273176
64.0	-33.53219819058789
65.0	-32.58173536484317
66.0	-31.626910993958525
67.0	-30.668104108409956
68.0	-29.705661384405406
69.0	-28.73989983531403
70.0	-27.771109287953156
71.0	-26.799554659796996
72.0	-25.825478052126005
73.0	-24.849100673138594
74.0	-23.870624604093653
75.0	-22.890234420651616
76.0	-21.90809868073094
77.0	-20.924371289402753
78.0	-19.939192750629793
79.0	-18.95269131505062
80.0	-17.9649840326452
81.0	-16.97617771930636
82.0	-15.986369847956542
83.0	-14.995649380247082
84.0	-14.004097570410071
85.0	-13.011788815710526
86.0	-12.018791744699731
87.0	-11.025171051031414
88.0	-10.030991437886783
89.0	-9.036327359126874
90.0	-8.041288527186545
91.0	-7.046088164043217
92.0	-6.051226929908639
93.0	-5.0579891145075875
94.0	-4.069776189059298
95.0	-3.0956451075802565
96.0	-2.1593627927111445
97.0	-1.3203563236600482
98.0	-0.7097061875387809
99.0	-0.5427853202045088
100.0	-1.001487563887088
101.0	-2.0512549185029623
102.0	-3.492412678494308
103.0	-5.135671563318699
104.0	-6.8575029049171965
105.0	-8.582134958436106
106.0	-10.261523297289951
107.0	-11.864302001426582
108.0	-13.369939953019479
109.0	-14.765358444765896
110.0	-16.042784863053157
111.0	-17.1982972459775
112.0	-18.230792619103383
113.0	-19.14123367741104
114.0	-19.932087430004223
115.0	-20.606901016565462
116.0	-21.169978180231478
117.0	-21.6261311133892
118.0	-21.980489632684566
119.0	-22.23835448913312
120.0	-22.40508497235612
121.0	-22.486013348661167
122.0	-22.486380401248077
123.0	-22.411287620018918
124.0	-22.265662550659105
125.0	-22.054234546570655
126.0	-21.781518733767783
127.0	-21.45180644069451
128.0	-21.069160692568836
129.0	-20.637415645462152
130.0	-20.160179055216954
131.0	-19.640837052707568
132.0	-19.082560639114348
133.0	-18.48831342990327
134.0	-17.860860269584066
135.0	-17.202776415408763
136.0	-16.516457050488302
137.0	-15.804126938394717
138.0	-15.067850075165069
139.0	-14.309539234482072
140.0	-13.530965343849763
141.0	-12.733766686416592
142.0	-11.919458023328533
143.0	-11.089439943289948
144.0	-10.245009235517188
145.0	-9.38737225960673
146.0	-8.517666172225887
147.0	-7.63700002553081
148.0	-6.746545619392348
149.0	-5.847752800723449
150.0	-4.942876235619719
151.0	-4.036279125793455
152.0	-3.1376435180036037
153.0	-2.269627270339819
154.0	-1.484462726366486
155.0	-0.8912180705789989
156.0	-0.6675875183136998
157.0	-0.9806471573127014
158.0	-1.8371344123018516
159.0	-3.083204536734635
160.0	-4.543720282382281
161.0	-6.094320471233699
162.0	-7.65710192162476
163.0	-9.183000754755756
164.0	-10.640291977361672
165.0	-12.008310637110622
166.0	-13.27387998838029
167.0	-14.429099494422427
168.0	-15.469872910976159
169.0	-16.394878279259792
170.0	-17.204822281259222
171.0	-17.901887882465516
172.0	-18.489318684857146
173.0	-18.971102856370017
174.0	-19.35173121408155
175.0	-19.636011472341274
176.0	-19.828925588629776
177.0	-19.935520511612154
178.0	-19.960825012160395
179.0	-19.909786993171625
180.0	-19.787226936941845
181.0	-19.597804094889486
182.0	-19.345992743510855
183.0	-19.03606638389903
184.0	-18.672088192717354
185.0	-18.257906370546255
186.0	-17.797153300962748
187.0	-17.29324764661494
188.0	-16.74939867870098
189.0	-16.168612272008854
190.0	-15.553698103940063
191.0	-14.907277672526101
192.0	-14.231792784640632
193.0	-13.529514127166813
194.0	-12.80254934382077
195.0	-12.05284962337879
196.0	-11.282213593089516
197.0	-10.492289991004803
198.0	-9.684591026897047
199.0	-8.860537893775751
200.0	-8.021535210364666
201.0	-7.169036774845829
202.0	-6.304632146585364
203.0	-5.430323352150277
204.0	-4.549288764404489
205.0	-3.6677482804305637
206.0	-2.79939346980405
207.0	-1.9754390213876365
208.0	-1.2644050930210924
209.0	-0.7970510901959211
210.0	-0.7535581050523322
211.0	-1.2509549722757822
212.0	-2.231303995774427
213.0	-3.526914383787987
214.0	-4.983389035433712
215.0	-6.497107690884414
216.0	-8.003188887277785
217.0	-9.460358291001107
218.0	-10.841826582959996
219.0	-12.130244945990167
220.0	-13.314747904247383
221.0	-14.389075152458696
222.0	-15.350299836631125
223.0	-16.197928268619513
224.0	-16.93324307765838
225.0	-17.558814039456514
226.0	-18.07812867230404
227.0	-18.49531072024287
228.0	-18.81490446018189
229.0	-19.04170908518586
230.0	-19.180651643358615
231.0	-19.23668993454963
232.0	-19.214738843217138
233.0	-19.119615094196806
234.0	-18.95599653526512
235.0	-18.728392891341098
236.0	-18.44112557709453
237.0	-18.098314650608103
238.0	-17.70387137774324
239.0	-17.26149518156979
240.0	-16.774673992993424
241.0	-16.24668721189808
242.0	-15.68061064358162
243.0	-15.079322901496871
244.0	-14.445512871411083
245.0	-13.781687920821739
246.0	-13.090182618897607
247.0	-12.373167819026754
248.0	-11.632660072676309
249.0	-10.87053154265338
250.0	-10.088520989070487
251.0	-9.288247318279911
252.0	-8.4712294449219
253.0	-7.63892226900772
254.0	-6.7927954256958465
255.0	-5.934525160505814
256.0	-5.066466233515448
257.0	-4.192770988770857
258.0	-3.32199843574048
259.0	-2.473162856506611
260.0	-1.6888874774841685
261.0	-1.0584002798957448
262.0	-0.7352869383860744
263.0	-0.8905668322284017
264.0	-1.5787470164069335
265.0	-2.6864306340620345
266.0	-4.043175759787174
267.0	-5.515039274121601
268.0	-7.015746928666438
269.0	-8.491116724928231
270.0	-9.906366656511551
271.0	-11.238882987026635
272.0	-12.474153880454955
273.0	-13.60331102350706
274.0	-14.62152739483139
275.0	-15.526912555019974
276.0	-16.31972096043096
277.0	-17.00176953096847
278.0	-17.576001443193167
279.0	-18.046155489555098
280.0	-18.41651353141287
281.0	-18.69170680331837
282.0	-18.87656720169535
283.0	-18.97601333434492
284.0	-18.99496365250645
285.0	-18.938270810950876
286.0	-18.810672736449302
287.0	-18.61675687980123
288.0	-18.360934879533737
289.0	-18.047425442771605
290.0	-17.680243696578632
291.0	-17.26319561375967
292.0	-16.799876394076048
293.0	-16.29367190222753
294.0	-15.747762440637336
295.0	-15.165128277949373
296.0	-14.548556471289873
297.0	-13.900648619150168
298.0	-13.223829270607595
299.0	-12.5203548080899
300.0	-11.792322738703055
301.0	-11.041681524149197
302.0	-10.270241467551827
303.0	-9.479688030555145
304.0	-8.671600934745515
305.0	-7.847487134193104
306.0	-7.008847365275826
307.0	-6.157325205824511
308.0	-5.295061322313482
309.0	-4.425554386354359
310.0	-3.5557358446217155
311.0	-2.7008311797667233
312.0	-1.8951147797276082
313.0	-1.212223384417521
314.0	-0.7878794762509869
315.0	-0.7982449255346612
316.0	-1.342224747414504
317.0	-2.3468097481129586
318.0	-3.645075797789496
319.0	-5.089871943394594
320.0	-6.58334699573719
321.0	-8.064115658829335
322.0	-9.493026478593082
323.0	-10.84466287532297
324.0	-12.102609687499939
325.0	-13.256654306148933
326.0	-14.300997637596101
327.0	-15.233037613525656
328.0	-16.052505605797975
329.0	-16.760835173874305
330.0	-17.360691361770495
331.0	-17.85561494984086
332.0	-18.249751219534247
333.0	-18.54764210619272
334.0	-18.75406662850245
335.0	-18.87391851949741
336.0	-18.91211278138658
337.0	-18.873514877490347
338.0	-18.762887723674943
339.0	-18.584852716503352
340.0	-18.34386184547546
341.0	-18.044178555843427
342.0	-17.689865507216563
343.0	-17.28477774711657
344.0	-16.832560113325897
345.0	-16.33664791290339
346.0	-15.80027011300601
347.0	-15.226454429763393
348.0	-14.618033824948094
349.0	-13.97765402370044
350.0	-13.307781758408725
351.0	-12.610713535941569
352.0	-11.888584839631454
353.0	-11.143379859953036
354.0	-10.37694220355615
355.0	-9.590987804839902
356.0	-8.787123044816791
357.0	-7.966875296576869
358.0	-7.131753303964336
359.0	-6.283379899190424
360.0	-5.423802181871545
361.0	-4.556238722377599
362.0	-3.686886188942225
363.0	-2.829194487892824
364.0	-2.013454533123735
365.0	-1.3055399519727815
366.0	-0.8308616566259787
367.0	-0.7643480623038693
368.0	-1.226002311034614
369.0	-2.1683709172805434
370.0	-3.4303331361899723
371.0	-4.85803603259207
372.0	-6.346631191953666
373.0	-7.830239702862371
374.0	-9.266998793055976
375.0	-10.629774647355235
376.0	-11.900998179255922
377.0	-13.069647602353044
378.0	-14.129341483333887
379.0	-15.07705282443857
380.0	-15.912201370837371
381.0	-16.635992676862813
382.0	-17.250926567463136
383.0	-17.76042629908508
384.0	-18.16855613360416
385.0	-18.47980504162929
386.0	-18.69892066318702
387.0	-18.830781933266834
388.0	-18.880301731971354
389.0	-18.852353012206677
390.0	-18.751713376397205
391.0	-18.583024196959293
392.0	-18.35076121993945
393.0	-18.0592142354281
394.0	-17.712473895632744
395.0	-17.31442414936076
396.0	-16.868739066914994
397.0	-16.37888307156435
398.0	-15.84811378730072
399.0	-15.279486868575388
400.0	-14.67586230494063
401.0	-14.039911799738807
402.0	-13.374126915398055
403.0	-12.680827769911476
404.0	-11.962172180141406
405.0	-11.220165320458959
406.0	-10.4566702963284
407.0	-9.67342074704311
408.0	-8.872038226940633
409.0	-8.054060970666004
410.0	-7.220999927248058
411.0	-6.374460669402592
412.0	-5.5164261705207265
413.0	-4.649934816465169
414.0	-3.780719570884749
415.0	-2.9211042965041103
416.0	-2.0988214768520463
417.0	-1.3746364055131102
418.0	-0.8666768292015591
419.0	-0.7475372707602814
420.0	-1.1503426560059757
421.0	-2.0466659613490505
422.0	-3.281313092400024
423.0	-4.6961208682691105
424.0	-6.181048378457619
425.0	-7.666795405547995
426.0	-9.109437576896498
427.0	-10.480545079494306
428.0	-11.761683698735066
429.0	-12.941227809706309
430.0	-14.012362825014879
431.0	-14.971746440046768
432.0	-15.818567622290855
433.0	-16.55386337694476
434.0	-17.180011614253015
435.0	-17.700349047945128
436.0	-18.118880435485327
437.0	-18.440055999822146
438.0	-18.668600587611422
439.0	-18.809382582867883
440.0	-18.867313664298585
441.0	-18.847272664712516
442.0	-18.754048361599217
443.0	-18.592297187496296
444.0	-18.366512719247705
445.0	-18.081004468186865
446.0	-17.739884004377668
447.0	-17.34705684627051
448.0	-16.90621886024685
449.0	-16.42085616271789
450.0	-15.89424771565368
451.0	-15.329469966009865
452.0	-14.729403009495341
453.0	-14.096737867308223
454.0	-13.433984558955862
455.0	-12.74348074604211
456.0	-12.027400830213084
457.0	-11.287765553179486
458.0	-10.526452457377474
459.0	-9.745208230944053
460.0	-8.945665476542207
461.0	-8.129370009628953
462.0	-7.297833352304077
463.0	-6.452645991819852
464.0	-5.595738720285164
465.0	-4.730007399738122
466.0	-3.8608230825655014
467.0	-2.999631991851237
468.0	-2.1721586315781405
469.0	-1.4350879961830965
470.0	-0.9004382706121388
471.0	-0.7379798031681422
472.0	-1.090670517183515
473.0	-1.9466198013188425
474.0	-3.156915032060499
475.0	-4.560127007551421
476.0	-6.041678648288451
477.0	-7.529208054890784
478.0	-8.976945771468689
479.0	-10.355308729283855
480.0	-11.645096919049342
481.0	-12.834152171571843
482.0	-13.915278821644119
483.0	-14.884857631576002
484.0	-15.741875123208679
485.0	-16.4872205813499
486.0	-17.123165146397373
487.0	-17.6529697878912
488.0	-18.080587213982376
489.0	-18.410433775261417
490.0	-18.647214409003013
491.0	-18.79578829867685
492.0	-18.861066097068313
493.0	-18.84793179980774
494.0	-18.76118397300038
495.0	-18.605492230240795
496.0	-18.38536574756071
497.0	-18.105131284292664
498.0	-17.768918701099985
499.0	-17.380652373755897
500.0	-16.944047221276346
501.0	-16.462608320499513
502.0	-15.939633281502621
503.0	-15.378216720997912
504.0	-14.781256303229219
505.0	-14.151459927785668
506.0	-13.491353739165246
507.0	-12.803290724438625
508.0	-12.08945977120247
509.0	-11.351895215496532
510.0	-10.592487201864971
511.0	-9.812993799083849
512.0	-9.015057225728118
513.0	-8.200229850990771
514.0	-7.370023570847099
515.0	-6.526015498817605
516.0	-5.670090717597231
517.0	-4.805021207256343
518.0	-3.9358648860711165
519.0	-3.073308457778457
520.0	-2.241328883011025
521.0	-1.4930070548194199
522.0	-0.9347409161058386
523.0	-0.7330263169274664
524.0	-1.0388562012528808
525.0	-1.8559580266098443
526.0	-3.042372007905011
527.0	-4.434032813840052
528.0	-5.912043448845879
529.0	-7.401050744950676
530.0	-8.853480588625583
531.0	-10.238627686819244
532.0	-11.536550487872347
533.0	-12.734576876897105
534.0	-13.825144191261513
535.0	-14.80436682524623
536.0	-15.671036706660653
537.0	-16.425901156859105
538.0	-17.071128682489036
539.0	-17.609907388155392
540.0	-18.04613983653924
541.0	-18.38420965340746
542.0	-18.628802429525415
543.0	-18.784768261190752
544.0	-18.857016545999606
545.0	-18.850435955208578
546.0	-18.76983416567343
547.0	-18.619893156925748
548.0	-18.405136794189964
549.0	-18.129908113471135
550.0	-17.79835425982037
551.0	-17.41441744596781
552.0	-16.981830625166783
553.0	-16.50411683065872
554.0	-15.98459134038567
555.0	-15.426365991358955
556.0	-14.83235510277433
557.0	-14.205282578511799
558.0	-13.547689855983295
559.0	-12.861944459632902
560.0	-12.150249021008769
561.0	-11.414650778220214
562.0	-10.657051843551306
563.0	-9.87922110941704
564.0	-9.08280997765588
565.0	-8.26937717674101
566.0	-7.440435299249598
567.0	-6.597549622110779
568.0	-5.742564045718969
569.0	-4.878138680072001
570.0	-4.009048613954765
571.0	-3.145293326216605
572.0	-2.309260150185896
573.0	-1.550707568568817
574.0	-0.9706628005779949
575.0	-0.7319047281192318
576.0	-0.9921474356579195
577.0	-1.77034898913826
578.0	-2.9323483896062466
579.0	-4.3119744815601795
580.0	-5.786069279219898
581.0	-7.276243701171639
582.0	-8.733088085454765
583.0	-10.124761186970261
584.0	-11.430574476441848
585.0	-12.63733984774894
586.0	-13.737126918789897
587.0	-14.725783480694307
588.0	-15.601906776112056
589.0	-16.36610207546324
590.0	-17.020435114272345
591.0	-17.568020929759243
592.0	-18.012711673332564
593.0	-18.358857925501233
594.0	-18.611125566473238
595.0	-18.77435520881506
596.0	-18.853454576052986
597.0	-18.85331658275411
598.0	-18.778757578271893
599.0	-18.634471470057797
600.0	-18.42499637971722
601.0	-18.154691196240353
602.0	-17.827719937520634
603.0	-17.44804225609692
604.0	-17.01940875833124
605.0	-16.545360069858567
606.0	-16.02922879027447
607.0	-15.474143648820588
608.0	-14.883035309818512
609.0	-14.25864338980229
610.0	-13.603524345576812
611.0	-12.92005998368291
612.0	-12.210466443370883
613.0	-11.476803650027561
614.0	-10.720985496693531
615.0	-9.944791555862942
616.0	-9.149882350129273
617.0	-8.337823076352905
618.0	-7.510127524372785
619.0	-6.668350569042915
620.0	-5.814298652958208
621.0	-4.950529405503385
622.0	-4.081558198106881
623.0	-3.216751847158855
624.0	-2.3770267908466027
625.0	-1.60902941789873
626.0	-1.0085896334777822
627.0	-0.7343593195347843
628.0	-0.9496212588717283
629.0	-1.688297142667957
630.0	-2.8249433276019533
631.0	-4.191821642656869
632.0	-5.661525968362917
633.0	-7.152540934987485
634.0	-8.613560421043937
635.0	-10.011574874774068
636.0	-11.325131269786167
637.0	-12.540515199155257
638.0	-13.649421974813846
639.0	-14.647428296457381
640.0	-15.532933512558413
641.0	-16.306398463700994
642.0	-16.969784300644033
643.0	-17.526131579320115
644.0	-17.979240917376185
645.0	-18.33342894539158
646.0	-18.59334109459898
647.0	-18.76380788459043
648.0	-18.849734857490226
649.0	-18.856018745319883
650.0	-18.787484209971293
651.0	-18.648836780697344
652.0	-18.444628573754926
653.0	-18.179234106278685
654.0	-17.85683407503766
655.0	-17.48140540441984
656.0	-17.056716207968527
657.0	-16.58632457655206
658.0	-16.073580320324652
659.0	-15.52162896349362
660.0	-14.933417430225687
661.0	-14.311700974926023
662.0	-13.659051008396043
663.0	-12.977863562647205
664.0	-12.270368236986927
665.0	-11.538637607267228
666.0	-10.784597326741503
667.0	-10.0100376573444
668.0	-9.216628314582788
669.0	-8.405941177585097
670.0	-7.5794917798752826
671.0	-6.738825940702481
672.0	-5.885715950648157
673.0	-5.022625086869887
674.0	-4.153828776044282
675.0	-3.2881076761181474
676.0	-2.44500880519353
677.0	-1.6682482218200014
678.0	-1.0486142863870047
679.0	-0.7402717662570394
680.0	-0.9109824013965233
681.0	-1.6093283942332184
682.0	-2.719515567454408
683.0	-4.072823170675066
684.0	-5.537608513887619
685.0	-7.02912140511248
686.0	-8.49408438903429
687.0	-9.898278681663854
688.0	-11.219463903756532
689.0	-12.443385511541482
690.0	-13.561355477162474
691.0	-14.568673169390372
692.0	-15.463535559543365
693.0	-16.24625574666689
694.0	-16.918687801127632
695.0	-17.48379588960129
696.0	-17.945327621997595
697.0	-18.307564531870266
698.0	-18.57513070443093
699.0	-18.752845862900198
700.0	-18.845612816045488
701.0	-18.85833168073894
702.0	-18.795835093433674
703.0	-18.662839942570965
704.0	-18.463912136661428
705.0	-18.203441666797627
706.0	-17.885625793073192
707.0	-17.514458627130733
708.0	-17.093725729875697
709.0	-16.62700261737102
710.0	-16.11765628603326
711.0	-15.568849043215387
712.0	-14.983544070963747
713.0	-14.364512267374694
714.0	-13.714340009311782
715.0	-13.035437571627694
716.0	-12.33004803629415
717.0	-11.600256658993242
718.0	-10.848000894168193
719.0	-10.07508175814209
720.0	-9.283178278118537
721.0	-8.473869259684967
722.0	-7.6486725222979475
723.0	-6.809126091568544
724.0	-5.956971129509524
725.0	-5.094583912825049
726.0	-4.226017726528939
727.0	-3.3595089549676054
728.0	-2.513327157407576
729.0	-1.7284260702322132
730.0	-1.090710130801181
731.0	-0.7495542386766201
732.0	-0.8761474321710182
733.0	-1.5333366878015278
734.0	-2.6158876558639514
735.0	-3.9547391565073964
736.0	-5.414041596379013
737.0	-6.905694573928918
738.0	-8.374366660018481
739.0	-9.784584149843324
740.0	-11.113293672766321
741.0	-12.34568498202805
742.0	-13.472676526421893
743.0	-14.489283304038235
744.0	-15.393494853482725
745.0	-16.185472805003815
746.0	-16.86696134996738
747.0	-17.44084613769456
748.0	-17.910820138330532
749.0	-18.281128530320665
750.0	-18.556373080774925
751.0	-18.74136196567813
752.0	-18.840994682172578
753.0	-18.86017428925806
754.0	-18.803741062178705
755.0	-18.676422997450103
756.0	-18.48279961184338
757.0	-18.227276239645764
758.0	-17.914066615678504
759.0	-17.54718198355586
760.0	-17.130425322467982
761.0	-16.667389565083614
762.0	-16.161458901377298
763.0	-15.6158124413267
764.0	-15.033429653562917
765.0	-14.417097115482004
766.0	-13.769416210785188
767.0	-13.092811502006262
768.0	-12.389539602454047
769.0	-11.661698501435547
770.0	-10.911237517908997
771.0	-10.139968506807124
772.0	-9.349579939671806
773.0	-8.541657795542793
774.0	-7.717722699985778
775.0	-6.879306065535921
776.0	-6.028120721505391
777.0	-5.16646270756216
778.0	-4.298179524436686
779.0	-3.4310018457794205
780.0	-2.582007057466407
781.0	-1.7895458263737773
782.0	-1.1348034017436173
783.0	-0.7621207342314732
784.0	-0.845099874295855
785.0	-1.4603474845725275
786.0	-2.514053914046754
787.0	-3.8375201939948203
788.0	-5.290747418189357
789.0	-6.782167820458844
790.0	-8.254307972777974
791.0	-9.670390187779919
792.0	-11.00652061951159
793.0	-12.24731668960755
794.0	-13.383292476353887
795.0	-14.409171125051959
796.0	-15.322729378180938
797.0	-16.123973449999774
798.0	-16.814534694881534
799.0	-17.397218000563264
800.0	-17.875659980965203
801.0	-18.254068140561724
802.0	-18.537020913371006
803.0	-18.72931414798083
804.0	-18.835843432758566
805.0	-18.86151431520888
806.0	-18.811174368803396
807.0	-18.68956244687473
808.0	-18.5012714938273
809.0	-18.250722062361334
810.0	-17.942144281320115
811.0	-17.57956648025027
812.0	-17.166809037709047
813.0	-16.70748230511097
814.0	-16.20498768431205
815.0	-15.662521118508604
816.0	-15.083078402657826
817.0	-14.469461839891833
818.0	-13.824287872037464
819.0	-13.149995404248227
820.0	-12.44885463941078
821.0	-11.722976363100225
822.0	-10.974321829862596
823.0	-10.204713823249836
824.0	-9.415850393598168
825.0	-8.609324933405064
826.0	-7.786661366952039
827.0	-6.949385596910818
828.0	-6.0991847156456735
829.0	-5.238280787516633
830.0	-4.370330672179264
831.0	-3.502595127756249
832.0	-2.651039113163818
833.0	-1.8515623351793753
834.0	-1.1808029171011578
835.0	-0.7778805724998988
836.0	-0.8178396920679155
837.0	-1.3904318188013274
838.0	-2.4140731442698202
839.0	-3.7211888429887323
840.0	-5.167722458701527
841.0	-6.658522731327972
842.0	-8.133881744452728
843.0	-9.555665847425209
844.0	-10.89911170356313
845.0	-12.148246945914371
846.0	-13.293169946977118
847.0	-14.328304206057929
848.0	-15.251208096194697
849.0	-16.061728321313513
850.0	-16.761380335045878
851.0	-17.35288594213332
852.0	-17.839823627020163
853.0	-18.22636185947155
854.0	-18.51705469465611
855.0	-18.71668485121916
856.0	-18.830143395607642
857.0	-18.862337899109487
858.0	-18.8181228855295
859.0	-18.70224780933021
860.0	-18.519318859722823
861.0	-18.273771682545842
862.0	-17.969852720760723
863.0	-17.611607345581284
864.0	-17.202873318503553
865.0	-16.74727841483099
866.0	-16.24824126998027
867.0	-15.708974694542093
868.0	-15.13249085324737
869.0	-14.521607825147896
870.0	-13.878957165200026
871.0	-13.206992179727004
872.0	-12.507996722844412
873.0	-11.784094442080992
874.0	-11.037258600972383
875.0	-10.269323002538949
876.0	-9.48199540789987
877.0	-8.67687685289262
878.0	-7.855495024768447
879.0	-7.019371346836631
880.0	-6.170169588081924
881.0	-5.310043648389209
882.0	-4.442473803699298
883.0	-3.574284216616903
884.0	-2.7204021728123284
885.0	-1.9144218610685462
886.0	-1.2286122229871297
887.0	-0.7967377898769836
888.0	-0.7943657155258427
889.0	-1.32367480196116
890.0	-2.316029139980678
891.0	-3.605795845313344
892.0	-5.044991771308292
893.0	-6.534769098309414
894.0	-8.013088847932144
895.0	-9.440406597919537
896.0	-10.79105904552559
897.0	-12.048465816621327
898.0	-13.202297810684602
899.0	-14.246670821205111
900.0	-15.178919102764983
901.0	-15.99872563330626
902.0	-16.707486815445012
903.0	-17.307838986384755
904.0	-17.803300681058186
905.0	-18.197999938755707
906.0	-18.49646536366171
907.0	-18.70346572203113
908.0	-18.82388693025382
909.0	-18.86263810745389
910.0	-18.824580371556806
911.0	-18.71447351640782
912.0	-18.536936788896444
913.0	-18.296420799794515
914.0	-17.9971882244177
915.0	-17.643301430352984
916.0	-17.238615545221016
917.0	-16.786775773465425
918.0	-16.291218006225563
919.0	-15.75517195642361
920.0	-15.181666202974013
921.0	-14.57353465212956
922.0	-13.933424028154432
923.0	-13.263802098278964
924.0	-12.566966430612418
925.0	-11.845053601209138
926.0	-11.10004895633759
927.0	-10.333797408415101
928.0	-9.548016557477139
929.0	-8.744315301800219
930.0	-7.924225528455431
931.0	-7.089265143957723
932.0	-6.241076839515661
933.0	-5.38175174767933
934.0	-4.514606622085494
935.0	-3.6460600717081597
936.0	-2.7900718104360394
937.0	-1.9780694097398683
938.0	-1.2781345881730355
939.0	-0.8185918925916987
940.0	-0.7746695728224596
941.0	-1.260163797229567
942.0	-2.2200160633884503
943.0	-3.491403979777874
944.0	-4.922592066259416
945.0	-6.410927829670713
946.0	-7.891940774229376
947.0	-9.324618020391686
948.0	-10.682364339599017
949.0	-11.947972371519693
950.0	-13.110673353366202
951.0	-14.164267057446686
952.0	-15.105857704914222
953.0	-15.93496021862805
954.0	-16.652848719448038
955.0	-17.26207163387439
956.0	-17.766085683738357
957.0	-18.16897704926524
958.0	-18.47524778652486
959.0	-18.689651867767676
960.0	-18.81706941643252
961.0	-18.862410612150356
962.0	-18.83054280198405
963.0	-18.72623585067882
964.0	-18.554121870535454
965.0	-18.318666305172965
966.0	-18.024147977609086
967.0	-17.67464620440733
968.0	-17.27403346101808
969.0	-16.825972385285645
970.0	-16.333916145629473
971.0	-15.801111391936683
972.0	-15.230603161643057
973.0	-14.625241239584675
974.0	-13.987687575731417
975.0	-13.32042445823781
976.0	-12.62576323223006
977.0	-11.905853468954252
978.0	-11.162692670787342
979.0	-10.398136947978108
980.0	-9.613913863439635
981.0	-8.811640386441107
982.0	-7.99285301484611
983.0	-7.1590670376742604
984.0	-6.311906158422739
985.0	-5.45340375698256
986.0	-4.586725203948051
987.0	-3.7179124773375194
988.0	-2.8600234356057914
989.0	-2.0424514372663514
990.0	-1.3292751031548389
991.0	-0.8433388048112587
992.0	-0.7587336713379639
993.0	-1.1999836881988946
994.0	-2.126132919810928
995.0	-3.3780821303890343
996.0	-4.800565479588104
997.0	-6.2870246205210565
998.0	-7.770453373334617
999.0	-9.208309733647184

